Efficient Distillation of Classifier-Free Guidance using Adapters

While classifier-free guidance (CFG) is essential for conditional diffusion models, it doubles the number of neural function evaluations (NFEs) per inference step. To mitigate this inefficiency, we introduce adapter guidance distillation (AGD), a novel approach that simulates CFG in a single forward pass. AGD leverages lightweight adapters to approximate CFG, effectively doubling the sampling speed while maintaining or even improving sample quality. Unlike prior guidance distillation methods that tune the entire model, AGD keeps the base model frozen and only trains minimal additional parameters ($\sim$2%) to significantly reduce the resource requirement of the distillation phase. Additionally, this approach preserves the original model weights and enables the adapters to be seamlessly combined with other checkpoints derived from the same base model. We also address a key mismatch between training and inference in existing guidance distillation methods by training on CFG-guided trajectories instead of standard diffusion trajectories. Through extensive experiments, we show that AGD achieves comparable or superior FID to CFG across multiple architectures with only half the NFEs. Notably, our method enables the distillation of large models ($\sim$2.6B parameters) on a single consumer GPU with 24 GB of VRAM, making it more accessible than previous approaches that require multiple high-end GPUs. We will publicly release the implementation of our method.

==> figures/trajectories/prior.csv <==
x,pdf
-4.000000000000000000e+00,1.338302245130762458e-04
-3.995997905731201172e+00,1.359887683065608144e-04
-3.991996049880981445e+00,1.381798210786655545e-04
-3.987993955612182617e+00,1.404040231136605144e-04
-3.983992099761962891e+00,1.426615926902741194e-04
-3.979990005493164062e+00,1.449533156119287014e-04
-3.975987911224365234e+00,1.472794683650135994e-04
-3.971986055374145508e+00,1.496404438512399793e-04
-3.967983961105346680e+00,1.520369405625388026e-04
-3.963982105255126953e+00,1.544692640891298652e-04
-3.959980010986328125e+00,1.569380838191136718e-04
-3.955977916717529297e+00,1.594437926542013884e-04
-3.951976060867309570e+00,1.619867834961041808e-04
-3.947973966598510742e+00,1.645678421482443810e-04
-3.943971872329711914e+00,1.671873178565874696e-04
-3.939970016479492188e+00,1.698456326266750693e-04
-3.935967922210693359e+00,1.725436741253361106e-04
-3.931966066360473633e+00,1.752815733198076487e-04
-3.927963972091674805e+00,1.780602033250033855e-04
-3.923961877822875977e+00,1.808799279388040304e-04
-3.919960021972656250e+00,1.837412564782425761e-04
-3.915957927703857422e+00,1.866450766101479530e-04
-3.911956071853637695e+00,1.895915484055876732e-04
-3.907953977584838867e+00,1.925815886352211237e-04
-3.903951883316040039e+00,1.956157066160812974e-04
-3.899950027465820312e+00,1.986942079383879900e-04
-3.895947933197021484e+00,2.018180966842919588e-04
-3.891946077346801758e+00,2.049876784440129995e-04
-3.887943983078002930e+00,2.082039427477866411e-04
-3.883941888809204102e+00,2.114671369781717658e-04
-3.879940032958984375e+00,2.147779014194384217e-04
-3.875937938690185547e+00,2.181372838094830513e-04
-3.871935844421386719e+00,2.215456188423559070e-04
-3.867933988571166992e+00,2.250033285235986114e-04
-3.863931894302368164e+00,2.285116352140903473e-04
-3.859930038452148438e+00,2.320706698810681701e-04
-3.855927944183349609e+00,2.356816403334960341e-04
-3.851925849914550781e+00,2.393449249211698771e-04
-3.847923994064331055e+00,2.430609602015465498e-04
-3.843921899795532227e+00,2.468310412950813770e-04
-3.839920043945312500e+00,2.506554301362484694e-04
-3.835917949676513672e+00,2.545350871514528990e-04
-3.831915855407714844e+00,2.584706817287951708e-04
-3.827913999557495117e+00,2.624627668410539627e-04
-3.823911905288696289e+00,2.665124775376170874e-04
-3.819910049438476562e+00,2.706199884414672852e-04
-3.815907955169677734e+00,2.747867547441273928e-04
-3.811905860900878906e+00,2.790131256915628910e-04
-3.807904005050659180e+00,2.832997997757047415e-04
-3.803901910781860352e+00,2.876479411497712135e-04
-3.799900054931640625e+00,2.920578117482364178e-04
-3.795897960662841797e+00,2.965308958664536476e-04
-3.791895866394042969e+00,3.010676009580492973e-04
-3.787894010543823242e+00,3.056686546187847853e-04
-3.783891916275024414e+00,3.103352501057088375e-04
-3.779890060424804688e+00,3.150676784571260214e-04
-3.775887966156005859e+00,3.198675694875419140e-04
-3.771885871887207031e+00,3.247353015467524529e-04
-3.767884016036987305e+00,3.296716313343495131e-04
-3.763881921768188477e+00,3.346778394188731909e-04
-3.759879827499389648e+00,3.397547698114067316e-04
-3.755877971649169922e+00,3.449028008617460728e-04
-3.751875877380371094e+00,3.501234459690749645e-04
-3.747874021530151367e+00,3.554172290023416281e-04
-3.743871927261352539e+00,3.607855178415775299e-04
-3.739869832992553711e+00,3.662289818748831749e-04
-3.735867977142333984e+00,3.717483195941895247e-04
-3.731865882873535156e+00,3.773453063331544399e-04
-3.727863788604736328e+00,3.830201458185911179e-04
-3.723861932754516602e+00,3.887740604113787413e-04
-3.719859838485717773e+00,3.946081560570746660e-04
-3.715857982635498047e+00,4.005231312476098537e-04
-3.711855888366699219e+00,4.065207613166421652e-04
-3.707853794097900391e+00,4.126015119254589081e-04
-3.703851938247680664e+00,4.187660815659910440e-04
-3.699849843978881836e+00,4.250163619872182608e-04
-3.695847988128662109e+00,4.313526442274451256e-04
-3.691845893859863281e+00,4.377766163088381290e-04
-3.687843799591064453e+00,4.442893259692937136e-04
-3.683841943740844727e+00,4.508913843892514706e-04
-3.679839849472045898e+00,4.575843340717256069e-04
-3.675837993621826172e+00,4.643691063392907381e-04
-3.671835899353027344e+00,4.712470690719783306e-04
-3.667833805084228516e+00,4.782193864230066538e-04
-3.663831949234008789e+00,4.852867568843066692e-04
-3.659829854965209961e+00,4.924508393742144108e-04
-3.655827999114990234e+00,4.997125361114740372e-04
-3.651825904846191406e+00,5.070733604952692986e-04
-3.647823810577392578e+00,5.145345348864793777e-04
-3.643821954727172852e+00,5.220967577770352364e-04
-3.639819860458374023e+00,5.297620664350688457e-04
-3.635818004608154297e+00,5.375306354835629463e-04
-3.631815910339355469e+00,5.454050842672586441e-04
-3.627813816070556641e+00,5.533859366551041603e-04
-3.623811960220336914e+00,5.614739493466913700e-04
-3.619809865951538086e+00,5.696717416867613792e-04
-3.615808010101318359e+00,5.779795465059578419e-04
-3.611805915832519531e+00,5.863992846570909023e-04
-3.607803821563720703e+00,5.949323531240224838e-04
-3.603801965713500977e+00,6.035794503986835480e-04
-3.599799871444702148e+00,6.123429629951715469e-04
-3.595798015594482422e+00,6.212230073288083076e-04
-3.591795921325683594e+00,6.302224937826395035e-04
-3.587793827056884766e+00,6.393420626409351826e-04
-3.583791971206665039e+00,6.485827034339308739e-04
-3.579789876937866211e+00,6.579468608833849430e-04
-3.575787782669067383e+00,6.674354081042110920e-04
-3.571785926818847656e+00,6.770495674572885036e-04
-3.567783832550048828e+00,6.867919582873582840e-04
-3.563781976699829102e+00,6.966623477637767792e-04
-3.559779882431030273e+00,7.066644029691815376e-04
-3.555777788162231445e+00,7.167981239035725594e-04
-3.551775932312011719e+00,7.270649657584726810e-04
-3.547773838043212891e+00,7.374677225016057491e-04
-3.543771743774414062e+00,7.480074418708682060e-04
-3.539769887924194336e+00,7.586848805658519268e-04
-3.535767793655395508e+00,7.695032400079071522e-04
-3.531765937805175781e+00,7.804625201970338821e-04
-3.527763843536376953e+00,7.915658643469214439e-04
-3.523761749267578125e+00,8.028144366107881069e-04
-3.519759893417358398e+00,8.142089354805648327e-04
-3.515757799148559570e+00,8.257529116235673428e-04
-3.511755943298339844e+00,8.374462486244738102e-04
-3.507753849029541016e+00,8.492921479046344757e-04
-3.503751754760742188e+00,8.612921228632330894e-04
-3.499749898910522461e+00,8.734470466151833534e-04
-3.495747804641723633e+00,8.857595967128872871e-04
-3.491745948791503906e+00,8.982311119325459003e-04
-3.487743854522705078e+00,9.108638623729348183e-04
-3.483741760253906250e+00,9.236597688868641853e-04
-3.479739904403686523e+00,9.366194135509431362e-04
-3.475737810134887695e+00,9.497467544861137867e-04
-3.471735954284667969e+00,9.630415588617324829e-04
-3.467733860015869141e+00,9.765081340447068214e-04
-3.463731765747070312e+00,9.901468874886631966e-04
-3.459729909896850586e+00,1.003958866931498051e-03
-3.455727815628051758e+00,1.017948496155440807e-03
-3.451725959777832031e+00,1.032115425914525986e-03
-3.447723865509033203e+00,1.046463963575661182e-03
-3.443721771240234375e+00,1.060994807630777359e-03
-3.439719915390014648e+00,1.075709471479058266e-03
-3.435717821121215820e+00,1.090610981918871403e-03
-3.431715965270996094e+00,1.105701085180044174e-03
-3.427713871002197266e+00,1.120982342399656773e-03
-3.423711776733398438e+00,1.136456849053502083e-03
-3.419709920883178711e+00,1.152125769294798374e-03
-3.415707826614379883e+00,1.167992828413844109e-03
-3.411705970764160156e+00,1.184058142825961113e-03
-3.407703876495361328e+00,1.200326834805309772e-03
-3.403701782226562500e+00,1.216799137182533741e-03
-3.399699687957763672e+00,1.233478193171322346e-03
-3.395697832107543945e+00,1.250364235602319241e-03
-3.391695976257324219e+00,1.267461106181144714e-03
-3.387693881988525391e+00,1.284772646613419056e-03
-3.383691787719726562e+00,1.302299555391073227e-03
-3.379689693450927734e+00,1.320044742897152901e-03
-3.375687837600708008e+00,1.338008791208267212e-03
-3.371685743331909180e+00,1.356196589767932892e-03
-3.367683887481689453e+00,1.374608720652759075e-03
-3.363681793212890625e+00,1.393250306136906147e-03
-3.359679698944091797e+00,1.412120996974408627e-03
-3.355677843093872070e+00,1.431224052794277668e-03
-3.351675748825073242e+00,1.450562733225524426e-03
-3.347673892974853516e+00,1.470138202421367168e-03
-3.343671798706054688e+00,1.489955116994678974e-03
-3.339669704437255859e+00,1.510015456005930901e-03
-3.335667848587036133e+00,1.530319452285766602e-03
-3.331665754318237305e+00,1.550873741507530212e-03
-3.327663898468017578e+00,1.571677043102681637e-03
-3.323661804199218750e+00,1.592734945006668568e-03
-3.319659709930419922e+00,1.614049659110605717e-03
-3.315657854080200195e+00,1.635622465983033180e-03
-3.311655759811401367e+00,1.657457556575536728e-03
-3.307653903961181641e+00,1.679555862210690975e-03
-3.303651809692382812e+00,1.701923785731196404e-03
-3.299649715423583984e+00,1.724560861475765705e-03
-3.295647859573364258e+00,1.747470581904053688e-03
-3.291645765304565430e+00,1.770657720044255257e-03
-3.287643909454345703e+00,1.794121693819761276e-03
-3.283641815185546875e+00,1.817868906073272228e-03
-3.279639720916748047e+00,1.841901219449937344e-03
-3.275637865066528320e+00,1.866220263764262199e-03
-3.271635770797729492e+00,1.890830812044441700e-03
-3.267633914947509766e+00,1.915734726935625076e-03
-3.263631820678710938e+00,1.940935966558754444e-03
-3.259629726409912109e+00,1.966438023373484612e-03
-3.255627870559692383e+00,1.992241712287068367e-03
-3.251625776290893555e+00,2.018352271988987923e-03
-3.247623920440673828e+00,2.044771797955036163e-03
-3.243621826171875000e+00,2.071504946798086166e-03
-3.239619731903076172e+00,2.098554279655218124e-03
-3.235617637634277344e+00,2.125923288986086845e-03
-3.231615781784057617e+00,2.153612440451979637e-03
-3.227613925933837891e+00,2.181626623496413231e-03
-3.223611831665039062e+00,2.209972823038697243e-03
-3.219609737396240234e+00,2.238651039078831673e-03
-3.215607643127441406e+00,2.267664298415184021e-03
-3.211605787277221680e+00,2.297015395015478134e-03
-3.207603693008422852e+00,2.326712245121598244e-03
-3.203601837158203125e+00,2.356752287596464157e-03
-3.199599742889404297e+00,2.387143904343247414e-03
-3.195597648620605469e+00,2.417888259515166283e-03
-3.191595792770385742e+00,2.448987448588013649e-03
-3.187593698501586914e+00,2.480450319126248360e-03
-3.183591842651367188e+00,2.512274077162146568e-03
-3.179589748382568359e+00,2.544467570260167122e-03
-3.175587654113769531e+00,2.577031496912240982e-03
-3.171585798263549805e+00,2.609970048069953918e-03
-3.167583703994750977e+00,2.643287880346179008e-03
-3.163581848144531250e+00,2.676986157894134521e-03
-3.159579753875732422e+00,2.711073029786348343e-03
-3.155577659606933594e+00,2.745550591498613358e-03
-3.151575803756713867e+00,2.780418843030929565e-03
-3.147573709487915039e+00,2.815688494592905045e-03
-3.143571853637695312e+00,2.851356519386172295e-03
-3.139569759368896484e+00,2.887432230636477470e-03
-3.135567665100097656e+00,2.923918422311544418e-03
-3.131565809249877930e+00,2.960814861580729485e-03
-3.127563714981079102e+00,2.998132491484284401e-03
-3.123561859130859375e+00,3.035868285223841667e-03
-3.119559764862060547e+00,3.074032254517078400e-03
-3.115557670593261719e+00,3.112626960501074791e-03
-3.111555814743041992e+00,3.151651937514543533e-03
-3.107553720474243164e+00,3.191119758412241936e-03
-3.103551864624023438e+00,3.231025766581296921e-03
-3.099549770355224609e+00,3.271380672231316566e-03
-3.095547676086425781e+00,3.312187967821955681e-03
-3.091545820236206055e+00,3.353447886183857918e-03
-3.087543725967407227e+00,3.395168576389551163e-03
-3.083541870117187500e+00,3.437353065237402916e-03
-3.079539775848388672e+00,3.480006242170929909e-03
-3.075537681579589844e+00,3.523133462294936180e-03
-3.071535587310791016e+00,3.566737286746501923e-03
-3.067533731460571289e+00,3.610820509493350983e-03
-3.063531875610351562e+00,3.655391279608011246e-03
-3.059529781341552734e+00,3.700453555211424828e-03
-3.055527687072753906e+00,3.746013157069683075e-03
-3.051525592803955078e+00,3.792071482166647911e-03
-3.047523736953735352e+00,3.838632255792617798e-03
-3.043521642684936523e+00,3.885705489665269852e-03
-3.039519786834716797e+00,3.933290485292673111e-03
-3.035517692565917969e+00,3.981397487223148346e-03
-3.031515598297119141e+00,4.030029289424419403e-03
-3.027513742446899414e+00,4.079184960573911667e-03
-3.023511648178100586e+00,4.128877073526382446e-03
-3.019509792327880859e+00,4.179105162620544434e-03
-3.015507698059082031e+00,4.229879472404718399e-03
-3.011505603790283203e+00,4.281201399862766266e-03
-3.007503747940063477e+00,4.333073738962411880e-03
-3.003501653671264648e+00,4.385509528219699860e-03
-2.999499797821044922e+00,4.438504111021757126e-03
-2.995497703552246094e+00,4.492070060223340988e-03
-2.991495609283447266e+00,4.546208772808313370e-03
-2.987493753433227539e+00,4.600923508405685425e-03
-2.983491659164428711e+00,4.656227771192789078e-03
-2.979489803314208984e+00,4.712115973234176636e-03
-2.975487709045410156e+00,4.768602550029754639e-03
-2.971485614776611328e+00,4.825687035918235779e-03
-2.967483758926391602e+00,4.883376415818929672e-03
-2.963481664657592773e+00,4.941677674651145935e-03
-2.959479808807373047e+00,5.000591278076171875e-03
-2.955477714538574219e+00,5.060130264610052109e-03
-2.951475620269775391e+00,5.120297893881797791e-03
-2.947473526000976562e+00,5.181096494197845459e-03
-2.943471670150756836e+00,5.242529325187206268e-03
-2.939469814300537109e+00,5.304605234414339066e-03
-2.935467720031738281e+00,5.367333535104990005e-03
-2.931465625762939453e+00,5.430718418210744858e-03
-2.927463531494140625e+00,5.494762677699327469e-03
-2.923461675643920898e+00,5.559469573199748993e-03
-2.919459819793701172e+00,5.624847486615180969e-03
-2.915457725524902344e+00,5.690907128155231476e-03
-2.911455631256103516e+00,5.757652223110198975e-03
-2.907453536987304688e+00,5.825085565447807312e-03
-2.903451681137084961e+00,5.893210414797067642e-03
-2.899449825286865234e+00,5.962037481367588043e-03
-2.895447731018066406e+00,6.031574215739965439e-03
-2.891445636749267578e+00,6.101825740188360214e-03
-2.887443542480468750e+00,6.172795314341783524e-03
-2.883441686630249023e+00,6.244486663490533829e-03
-2.879439830780029297e+00,6.316907703876495361e-03
-2.875437736511230469e+00,6.390074267983436584e-03
-2.871435642242431641e+00,6.463980302214622498e-03
-2.867433547973632812e+00,6.538638379424810410e-03
-2.863431692123413086e+00,6.614051759243011475e-03
-2.859429836273193359e+00,6.690222304314374924e-03
-2.855427742004394531e+00,6.767171435058116913e-03
-2.851425647735595703e+00,6.844890303909778595e-03
-2.847423553466796875e+00,6.923396605998277664e-03
-2.843421697616577148e+00,7.002682890743017197e-03
-2.839419841766357422e+00,7.082762196660041809e-03
-2.835417747497558594e+00,7.163652218878269196e-03
-2.831415653228759766e+00,7.245347835123538971e-03
-2.827413558959960938e+00,7.327856030315160751e-03
-2.823411703109741211e+00,7.411182858049869537e-03
-2.819409608840942383e+00,7.495340425521135330e-03
-2.815407752990722656e+00,7.580326870083808899e-03
-2.811405658721923828e+00,7.666159886866807938e-03
-2.807403564453125000e+00,7.752841804176568985e-03
-2.803401708602905273e+00,7.840370759367942810e-03
-2.799399614334106445e+00,7.928769104182720184e-03
-2.795397758483886719e+00,8.018027991056442261e-03
-2.791395664215087891e+00,8.108167909085750580e-03
-2.787393569946289062e+00,8.199190720915794373e-03
-2.783391714096069336e+00,8.291093632578849792e-03
-2.779389619827270508e+00,8.383902721107006073e-03
-2.775387763977050781e+00,8.477605879306793213e-03
-2.771385669708251953e+00,8.572225458920001984e-03
-2.767383575439453125e+00,8.667763322591781616e-03
-2.763381481170654297e+00,8.764225058257579803e-03
-2.759379625320434570e+00,8.861613459885120392e-03
-2.755377769470214844e+00,8.959938772022724152e-03
-2.751375675201416016e+00,9.059217758476734161e-03
-2.747373580932617188e+00,9.159449487924575806e-03
-2.743371486663818359e+00,9.260639548301696777e-03
-2.739369630813598633e+00,9.362793527543544769e-03
-2.735367774963378906e+00,9.465923532843589783e-03
-2.731365680694580078e+00,9.570040740072727203e-03
-2.727363586425781250e+00,9.675148874521255493e-03
-2.723361492156982422e+00,9.781254455447196960e-03
-2.719359636306762695e+00,9.888359345495700836e-03
-2.715357780456542969e+00,9.996476583182811737e-03
-2.711355686187744141e+00,1.010562293231487274e-02
-2.707353591918945312e+00,1.021579466760158539e-02
-2.703351497650146484e+00,1.032700296491384506e-02
-2.699349641799926758e+00,1.043924782425165176e-02
-2.695347785949707031e+00,1.055254321545362473e-02
-2.691345691680908203e+00,1.066690590232610703e-02
-2.687343597412109375e+00,1.078233309090137482e-02
-2.683341503143310547e+00,1.089883502572774887e-02
-2.679339647293090820e+00,1.101641170680522919e-02
-2.675337791442871094e+00,1.113508269190788269e-02
-2.671335697174072266e+00,1.125485356897115707e-02
-2.667333602905273438e+00,1.137573551386594772e-02
-2.663331508636474609e+00,1.149772759526968002e-02
-2.659329652786254883e+00,1.162083446979522705e-02
-2.655327558517456055e+00,1.174508035182952881e-02
-2.651325702667236328e+00,1.187045592814683914e-02
-2.647323608398437500e+00,1.199698820710182190e-02
-2.643321514129638672e+00,1.212467160075902939e-02
-2.639319658279418945e+00,1.225351262837648392e-02
-2.635317564010620117e+00,1.238353084772825241e-02
-2.631315708160400391e+00,1.251471973955631256e-02
-2.627313613891601562e+00,1.264710538089275360e-02
-2.623311519622802734e+00,1.278068404644727707e-02
-2.619309663772583008e+00,1.291546225547790527e-02
-2.615307569503784180e+00,1.305145770311355591e-02
-2.611305713653564453e+00,1.318866573274135590e-02
-2.607303619384765625e+00,1.332711335271596909e-02
-2.603301525115966797e+00,1.346679963171482086e-02
-2.599299430847167969e+00,1.360772922635078430e-02
-2.595297574996948242e+00,1.374990679323673248e-02
-2.591295719146728516e+00,1.389334350824356079e-02
-2.587293624877929688e+00,1.403806451708078384e-02
-2.583291530609130859e+00,1.418406516313552856e-02
-2.579289436340332031e+00,1.433135569095611572e-02
-2.575287580490112305e+00,1.447992958128452301e-02
-2.571285724639892578e+00,1.462981477379798889e-02
-2.567283630371093750e+00,1.478102337568998337e-02
-2.563281536102294922e+00,1.493355538696050644e-02
-2.559279441833496094e+00,1.508741639554500580e-02
-2.555277585983276367e+00,1.524261105805635452e-02
-2.551275730133056641e+00,1.539915800094604492e-02
-2.547273635864257812e+00,1.555707026273012161e-02
-2.543271541595458984e+00,1.571635156869888306e-02
-2.539269447326660156e+00,1.587700843811035156e-02
-2.535267591476440430e+00,1.603904180228710175e-02
-2.531265735626220703e+00,1.620247028768062592e-02
-2.527263641357421875e+00,1.636730693280696869e-02
-2.523261547088623047e+00,1.653356105089187622e-02
-2.519259452819824219e+00,1.670123264193534851e-02
-2.515257596969604492e+00,1.687032729387283325e-02
-2.511255741119384766e+00,1.704085990786552429e-02
-2.507253646850585938e+00,1.721285469830036163e-02
-2.503251552581787109e+00,1.738630048930644989e-02
-2.499249458312988281e+00,1.756121590733528137e-02
-2.495247602462768555e+00,1.773759536445140839e-02
-2.491245746612548828e+00,1.791545934975147247e-02
-2.487243652343750000e+00,1.809483021497726440e-02
-2.483241558074951172e+00,1.827570237219333649e-02
-2.479239463806152344e+00,1.845808699727058411e-02
-2.475237607955932617e+00,1.864198222756385803e-02
-2.471235513687133789e+00,1.882741786539554596e-02
-2.467233657836914062e+00,1.901438273489475250e-02
-2.463231563568115234e+00,1.920291222631931305e-02
-2.459229469299316406e+00,1.939299516379833221e-02
-2.455227613449096680e+00,1.958463899791240692e-02
-2.451225519180297852e+00,1.977786421775817871e-02
-2.447223663330078125e+00,1.997267268598079681e-02
-2.443221569061279297e+00,2.016908302903175354e-02
-2.439219474792480469e+00,2.036710269749164581e-02
-2.435217380523681641e+00,2.056673541665077209e-02
-2.431215524673461914e+00,2.076797746121883392e-02
-2.427213668823242188e+00,2.097085677087306976e-02
-2.423211574554443359e+00,2.117538638412952423e-02
-2.419209480285644531e+00,2.138157561421394348e-02
-2.415207386016845703e+00,2.158942073583602905e-02
-2.411205530166625977e+00,2.179892733693122864e-02
-2.407203674316406250e+00,2.201011218130588531e-02
-2.403201580047607422e+00,2.222300320863723755e-02
-2.399199485778808594e+00,2.243758738040924072e-02
-2.395197391510009766e+00,2.265388891100883484e-02
-2.391195535659790039e+00,2.287189289927482605e-02
-2.387193679809570312e+00,2.309162169694900513e-02
-2.383191585540771484e+00,2.331310510635375977e-02
-2.379189491271972656e+00,2.353633753955364227e-02
-2.375187397003173828e+00,2.376132272183895111e-02
-2.371185541152954102e+00,2.398806251585483551e-02
-2.367183685302734375e+00,2.421657927334308624e-02
-2.363181591033935547e+00,2.444689348340034485e-02
-2.359179496765136719e+00,2.467900514602661133e-02
-2.355177402496337891e+00,2.491291612386703491e-02
-2.351175546646118164e+00,2.514863014221191406e-02
-2.347173690795898438e+00,2.538617141544818878e-02
-2.343171596527099609e+00,2.562555484473705292e-02
-2.339169502258300781e+00,2.586678601801395416e-02
-2.335167407989501953e+00,2.610986866056919098e-02
-2.331165552139282227e+00,2.635479904711246490e-02
-2.327163696289062500e+00,2.660159952938556671e-02
-2.323161602020263672e+00,2.685029618442058563e-02
-2.319159507751464844e+00,2.710088342428207397e-02
-2.315157413482666016e+00,2.735337242484092712e-02
-2.311155557632446289e+00,2.760775387287139893e-02
-2.307153463363647461e+00,2.786407619714736938e-02
-2.303151607513427734e+00,2.812230773270130157e-02
-2.299149513244628906e+00,2.838249132037162781e-02
-2.295147418975830078e+00,2.864463068544864655e-02
-2.291145563125610352e+00,2.890870161354541779e-02
-2.287143468856811523e+00,2.917476743459701538e-02
-2.283141613006591797e+00,2.944278717041015625e-02
-2.279139518737792969e+00,2.971280738711357117e-02
-2.275137424468994141e+00,2.998482808470726013e-02
-2.271135568618774414e+00,3.025883994996547699e-02
-2.267133474349975586e+00,3.053488209843635559e-02
-2.263131618499755859e+00,3.081293031573295593e-02
-2.259129524230957031e+00,3.109302744269371033e-02
-2.255127429962158203e+00,3.137516975402832031e-02
-2.251125335693359375e+00,3.165936842560768127e-02
-2.247123479843139648e+00,3.194561228156089783e-02
-2.243121623992919922e+00,3.223392367362976074e-02
-2.239119529724121094e+00,3.252433985471725464e-02
-2.235117435455322266e+00,3.281683847308158875e-02
-2.231115341186523438e+00,3.311144188046455383e-02
-2.227113485336303711e+00,3.340813890099525452e-02
-2.223111629486083984e+00,3.370694816112518311e-02
-2.219109535217285156e+00,3.400791063904762268e-02
-2.215107440948486328e+00,3.431100770831108093e-02
-2.211105346679687500e+00,3.461625054478645325e-02
-2.207103490829467773e+00,3.492363169789314270e-02
-2.203101634979248047e+00,3.523318469524383545e-02
-2.199099540710449219e+00,3.554492443799972534e-02
-2.195097446441650391e+00,3.585884720087051392e-02
-2.191095352172851562e+00,3.617496415972709656e-02
-2.187093496322631836e+00,3.649326413869857788e-02
-2.183091640472412109e+00,3.681377694010734558e-02
-2.179089546203613281e+00,3.713653236627578735e-02
-2.175087451934814453e+00,3.746151551604270935e-02
-2.171085357666015625e+00,3.778873011469841003e-02
-2.167083501815795898e+00,3.811817988753318787e-02
-2.163081645965576172e+00,3.844988346099853516e-02
-2.159079551696777344e+00,3.878387436270713806e-02
-2.155077457427978516e+00,3.912014141678810120e-02
-2.151075363159179688e+00,3.945868089795112610e-02
-2.147073507308959961e+00,3.979950025677680969e-02
-2.143071413040161133e+00,4.014264047145843506e-02
-2.139069557189941406e+00,4.048807173967361450e-02
-2.135067462921142578e+00,4.083584249019622803e-02
-2.131065368652343750e+00,4.118594154715538025e-02
-2.127063512802124023e+00,4.153835400938987732e-02
-2.123061418533325195e+00,4.189312458038330078e-02
-2.119059562683105469e+00,4.225023463368415833e-02
-2.115057468414306641e+00,4.260972887277603149e-02
-2.111055374145507812e+00,4.297159612178802490e-02
-2.107053518295288086e+00,4.333582147955894470e-02
-2.103051424026489258e+00,4.370244592428207397e-02
-2.099049568176269531e+00,4.407145082950592041e-02
-2.095047473907470703e+00,4.444287717342376709e-02
-2.091045379638671875e+00,4.481672123074531555e-02
-2.087043285369873047e+00,4.519299045205116272e-02
-2.083041429519653320e+00,4.557165130972862244e-02
-2.079039573669433594e+00,4.595276713371276855e-02
-2.075037479400634766e+00,4.633634164929389954e-02
-2.071035385131835938e+00,4.672236740589141846e-02
-2.067033290863037109e+00,4.711085930466651917e-02
-2.063031435012817383e+00,4.750179126858711243e-02
-2.059029579162597656e+00,4.789519682526588440e-02
-2.055027484893798828e+00,4.829112440347671509e-02
-2.051025390625000000e+00,4.868954047560691833e-02
-2.047023296356201172e+00,4.909045621752738953e-02
-2.043021440505981445e+00,4.949384555220603943e-02
-2.039019584655761719e+00,4.989976808428764343e-02
-2.035017490386962891e+00,5.030822381377220154e-02
-2.031015396118164062e+00,5.071922764182090759e-02
-2.027013301849365234e+00,5.113275721669197083e-02
-2.023011445999145508e+00,5.154881626367568970e-02
-2.019009590148925781e+00,5.196741223335266113e-02
-2.015007495880126953e+00,5.238861218094825745e-02
-2.011005401611328125e+00,5.281236767768859863e-02
-2.007003307342529297e+00,5.323870107531547546e-02
-2.003001451492309570e+00,5.366759002208709717e-02
-1.998999357223510742e+00,5.409910157322883606e-02
-1.994997501373291016e+00,5.453317612409591675e-02
-1.990995407104492188e+00,5.496988072991371155e-02
-1.986993312835693359e+00,5.540918931365013123e-02
-1.982991456985473633e+00,5.585109815001487732e-02
-1.978989362716674805e+00,5.629564821720123291e-02
-1.974987506866455078e+00,5.674280971288681030e-02
-1.970985412597656250e+00,5.719262734055519104e-02
-1.966983318328857422e+00,5.764508992433547974e-02
-1.962981462478637695e+00,5.810017138719558716e-02
-1.958979368209838867e+00,5.855793505907058716e-02
-1.954977512359619141e+00,5.901833623647689819e-02
-1.950975418090820312e+00,5.948142707347869873e-02
-1.946973323822021484e+00,5.994719639420509338e-02
-1.942971467971801758e+00,6.041562184691429138e-02
-1.938969373703002930e+00,6.088675186038017273e-02
-1.934967517852783203e+00,6.136054918169975281e-02
-1.930965423583984375e+00,6.183706969022750854e-02
-1.926963329315185547e+00,6.231629103422164917e-02
-1.922961473464965820e+00,6.279819458723068237e-02
-1.918959379196166992e+00,6.328283995389938354e-02
-1.914957523345947266e+00,6.377017498016357422e-02
-1.910955429077148438e+00,6.426025927066802979e-02
-1.906953334808349609e+00,6.475307792425155640e-02
-1.902951478958129883e+00,6.524860113859176636e-02
-1.898949384689331055e+00,6.574688851833343506e-02
-1.894947290420532227e+00,6.624791771173477173e-02
-1.890945434570312500e+00,6.675168126821517944e-02
-1.886943340301513672e+00,6.725820899009704590e-02
-1.882941484451293945e+00,6.776748597621917725e-02
-1.878939390182495117e+00,6.827954202890396118e-02
-1.874937295913696289e+00,6.879436224699020386e-02
-1.870935440063476562e+00,6.931193172931671143e-02
-1.866933345794677734e+00,6.983230262994766235e-02
-1.862931489944458008e+00,7.035542279481887817e-02
-1.858929395675659180e+00,7.088136672973632812e-02
-1.854927301406860352e+00,7.141008228063583374e-02
-1.850925445556640625e+00,7.194156944751739502e-02
-1.846923351287841797e+00,7.247588038444519043e-02
-1.842921495437622070e+00,7.301295548677444458e-02
-1.838919401168823242e+00,7.355287671089172363e-02
-1.834917306900024414e+00,7.409559190273284912e-02
-1.830915451049804688e+00,7.464108616113662720e-02
-1.826913356781005859e+00,7.518941909074783325e-02
-1.822911262512207031e+00,7.574057579040527344e-02
-1.818909406661987305e+00,7.629451900720596313e-02
-1.814907312393188477e+00,7.685130089521408081e-02
-1.810905456542968750e+00,7.741088420152664185e-02
-1.806903362274169922e+00,7.797332853078842163e-02
-1.802901268005371094e+00,7.853860408067703247e-02
-1.798899412155151367e+00,7.910666614770889282e-02
-1.794897317886352539e+00,7.967760413885116577e-02
-1.790895462036132812e+00,8.025134354829788208e-02
-1.786893367767333984e+00,8.082795143127441406e-02
-1.782891273498535156e+00,8.140739053487777710e-02
-1.778889417648315430e+00,8.198964595794677734e-02
-1.774887323379516602e+00,8.257478475570678711e-02
-1.770885467529296875e+00,8.316271007061004639e-02
-1.766883373260498047e+00,8.375352621078491211e-02
-1.762881278991699219e+00,8.434719592332839966e-02
-1.758879423141479492e+00,8.494367450475692749e-02
-1.754877328872680664e+00,8.554302901029586792e-02
-1.750875473022460938e+00,8.614520728588104248e-02
-1.746873378753662109e+00,8.675026148557662964e-02
-1.742871284484863281e+00,8.735817670822143555e-02
-1.738869428634643555e+00,8.796890079975128174e-02
-1.734867334365844727e+00,8.858250826597213745e-02
-1.730865240097045898e+00,8.919897675514221191e-02
-1.726863384246826172e+00,8.981825411319732666e-02
-1.722861289978027344e+00,9.044041484594345093e-02
-1.718859434127807617e+00,9.106539189815521240e-02
-1.714857339859008789e+00,9.169326722621917725e-02
-1.710855245590209961e+00,9.232398867607116699e-02
-1.706853389739990234e+00,9.295751154422760010e-02
-1.702851295471191406e+00,9.359392523765563965e-02
-1.698849439620971680e+00,9.423315525054931641e-02
-1.694847345352172852e+00,9.487526118755340576e-02
-1.690845251083374023e+00,9.552021324634552002e-02
-1.686843395233154297e+00,9.616797417402267456e-02
-1.682841300964355469e+00,9.681861102581024170e-02
-1.678839445114135742e+00,9.747205674648284912e-02
-1.674837350845336914e+00,9.812838584184646606e-02
-1.670835256576538086e+00,9.878755360841751099e-02
-1.666833400726318359e+00,9.944949299097061157e-02
-1.662831306457519531e+00,1.001143157482147217e-01
-1.658829450607299805e+00,1.007819324731826782e-01
-1.654827356338500977e+00,1.014524251222610474e-01
-1.650825262069702148e+00,1.021257340908050537e-01
-1.646823406219482422e+00,1.028018221259117126e-01
-1.642821311950683594e+00,1.034807711839675903e-01
-1.638819217681884766e+00,1.041625440120697021e-01
-1.634817361831665039e+00,1.048470735549926758e-01
-1.630815267562866211e+00,1.055344492197036743e-01
-1.626813411712646484e+00,1.062246188521385193e-01
-1.622811317443847656e+00,1.069176048040390015e-01
-1.618809223175048828e+00,1.076133921742439270e-01
-1.614807367324829102e+00,1.083119362592697144e-01
-1.610805273056030273e+00,1.090133041143417358e-01
-1.606803417205810547e+00,1.097174137830734253e-01
-1.602801322937011719e+00,1.104243472218513489e-01
-1.598799228668212891e+00,1.111340597271919250e-01
-1.594797372817993164e+00,1.118464991450309753e-01
-1.590795278549194336e+00,1.125617399811744690e-01
-1.586793422698974609e+00,1.132797077298164368e-01
-1.582791328430175781e+00,1.140004768967628479e-01
-1.578789234161376953e+00,1.147239729762077332e-01
-1.574787378311157227e+00,1.154501885175704956e-01
-1.570785284042358398e+00,1.161791682243347168e-01
-1.566783428192138672e+00,1.169108375906944275e-01
-1.562781333923339844e+00,1.176452711224555969e-01
-1.558779239654541016e+00,1.183824390172958374e-01
-1.554777383804321289e+00,1.191222667694091797e-01
-1.550775289535522461e+00,1.198648437857627869e-01
-1.546773195266723633e+00,1.206101104617118835e-01
-1.542771339416503906e+00,1.213580220937728882e-01
-1.538769245147705078e+00,1.221086755394935608e-01
-1.534767389297485352e+00,1.228619366884231567e-01
-1.530765295028686523e+00,1.236179247498512268e-01
-1.526763200759887695e+00,1.243765801191329956e-01
-1.522761344909667969e+00,1.251378208398818970e-01
-1.518759250640869141e+00,1.259017586708068848e-01
-1.514757394790649414e+00,1.266683042049407959e-01
-1.510755300521850586e+00,1.274375021457672119e-01
-1.506753206253051758e+00,1.282093077898025513e-01
-1.502751350402832031e+00,1.289836764335632324e-01
-1.498749256134033203e+00,1.297607123851776123e-01
-1.494747400283813477e+00,1.305402815341949463e-01
-1.490745306015014648e+00,1.313224881887435913e-01
-1.486743211746215820e+00,1.321072429418563843e-01
-1.482741355895996094e+00,1.328945308923721313e-01
-1.478739261627197266e+00,1.336843967437744141e-01
-1.474737167358398438e+00,1.344768255949020386e-01
-1.470735311508178711e+00,1.352717280387878418e-01
-1.466733217239379883e+00,1.360691934823989868e-01
-1.462731361389160156e+00,1.368691176176071167e-01
-1.458729267120361328e+00,1.376716047525405884e-01
-1.454727172851562500e+00,1.384765654802322388e-01
-1.450725317001342773e+00,1.392839699983596802e-01
-1.446723222732543945e+00,1.400938779115676880e-01
-1.442721366882324219e+00,1.409061849117279053e-01
-1.438719272613525391e+00,1.417209804058074951e-01
-1.434717178344726562e+00,1.425382196903228760e-01
-1.430715322494506836e+00,1.433577984571456909e-01
-1.426713228225708008e+00,1.441798508167266846e-01
-1.422711372375488281e+00,1.450042277574539185e-01
-1.418709278106689453e+00,1.458310335874557495e-01
-1.414707183837890625e+00,1.466602236032485962e-01
-1.410705327987670898e+00,1.474917083978652954e-01
-1.406703233718872070e+00,1.483255773782730103e-01
-1.402701377868652344e+00,1.491617411375045776e-01
-1.398699283599853516e+00,1.500002294778823853e-01
-1.394697189331054688e+00,1.508410423994064331e-01
-1.390695333480834961e+00,1.516840904951095581e-01
-1.386693239212036133e+00,1.525294631719589233e-01
-1.382691144943237305e+00,1.533770561218261719e-01
-1.378689289093017578e+00,1.542268544435501099e-01
-1.374687194824218750e+00,1.550789475440979004e-01
-1.370685338973999023e+00,1.559331864118576050e-01
-1.366683244705200195e+00,1.567896753549575806e-01
-1.362681150436401367e+00,1.576483249664306641e-01
-1.358679294586181641e+00,1.585091203451156616e-01
-1.354677200317382812e+00,1.593720763921737671e-01
-1.350675344467163086e+00,1.602371335029602051e-01
-1.346673250198364258e+00,1.611043512821197510e-01
-1.342671155929565430e+00,1.619736701250076294e-01
-1.338669300079345703e+00,1.628450304269790649e-01
-1.334667205810546875e+00,1.637184917926788330e-01
-1.330665349960327148e+00,1.645939648151397705e-01
-1.326663255691528320e+00,1.654715090990066528e-01
-1.322661161422729492e+00,1.663510799407958984e-01
-1.318659305572509766e+00,1.672325879335403442e-01
-1.314657211303710938e+00,1.681161224842071533e-01
-1.310655117034912109e+00,1.690016239881515503e-01
-1.306653261184692383e+00,1.698890179395675659e-01
-1.302651166915893555e+00,1.707783937454223633e-01
-1.298649311065673828e+00,1.716696023941040039e-01
-1.294647216796875000e+00,1.725627630949020386e-01
-1.290645122528076172e+00,1.734578013420104980e-01
-1.286643266677856445e+00,1.743546277284622192e-01
-1.282641172409057617e+00,1.752533316612243652e-01
-1.278639316558837891e+00,1.761538088321685791e-01
-1.274637222290039062e+00,1.770561188459396362e-01
-1.270635128021240234e+00,1.779602020978927612e-01
-1.266633272171020508e+00,1.788659840822219849e-01
-1.262631177902221680e+00,1.797735542058944702e-01
-1.258629322052001953e+00,1.806827783584594727e-01
-1.254627227783203125e+00,1.815937459468841553e-01
-1.250625133514404297e+00,1.825063824653625488e-01
-1.246623277664184570e+00,1.834206134080886841e-01
-1.242621183395385742e+00,1.843365132808685303e-01
-1.238619327545166016e+00,1.852540075778961182e-01
-1.234617233276367188e+00,1.861730962991714478e-01
-1.230615139007568359e+00,1.870937645435333252e-01
-1.226613283157348633e+00,1.880159229040145874e-01
-1.222611188888549805e+00,1.889396458864212036e-01
-1.218609094619750977e+00,1.898648738861083984e-01
-1.214607238769531250e+00,1.907915323972702026e-01
-1.210605144500732422e+00,1.917196810245513916e-01
-1.206603288650512695e+00,1.926492154598236084e-01
-1.202601194381713867e+00,1.935802102088928223e-01
-1.198599100112915039e+00,1.945125758647918701e-01
-1.194597244262695312e+00,1.954462528228759766e-01
-1.190595149993896484e+00,1.963813304901123047e-01
-1.186593294143676758e+00,1.973176598548889160e-01
-1.182591199874877930e+00,1.982553452253341675e-01
-1.178589105606079102e+00,1.991942673921585083e-01
-1.174587249755859375e+00,2.001343965530395508e-01
-1.170585155487060547e+00,2.010757774114608765e-01
-1.166583299636840820e+00,2.020183205604553223e-01
-1.162581205368041992e+00,2.029620856046676636e-01
-1.158579111099243164e+00,2.039069831371307373e-01
-1.154577255249023438e+00,2.048529535531997681e-01
-1.150575160980224609e+00,2.058000564575195312e-01
-1.146573305130004883e+00,2.067481875419616699e-01
-1.142571210861206055e+00,2.076974213123321533e-01
-1.138569116592407227e+00,2.086476385593414307e-01
-1.134567260742187500e+00,2.095988243818283081e-01
-1.130565166473388672e+00,2.105509936809539795e-01
-1.126563072204589844e+00,2.115041464567184448e-01
-1.122561216354370117e+00,2.124581336975097656e-01
-1.118559122085571289e+00,2.134130448102951050e-01
-1.114557266235351562e+00,2.143687754869461060e-01
-1.110555171966552734e+00,2.153254002332687378e-01
-1.106553077697753906e+00,2.162828147411346436e-01
-1.102551221847534180e+00,2.172409445047378540e-01
-1.098549127578735352e+00,2.181999087333679199e-01
-1.094547271728515625e+00,2.191595286130905151e-01
-1.090545177459716797e+00,2.201198935508728027e-01
-1.086543083190917969e+00,2.210809141397476196e-01
-1.082541227340698242e+00,2.220425307750701904e-01
-1.078539133071899414e+00,2.230048477649688721e-01
-1.074537277221679688e+00,2.239676415920257568e-01
-1.070535182952880859e+00,2.249310612678527832e-01
-1.066533088684082031e+00,2.258950173854827881e-01
-1.062531232833862305e+00,2.268593907356262207e-01
-1.058529138565063477e+00,2.278243005275726318e-01
-1.054527282714843750e+00,2.287896126508712769e-01
-1.050525188446044922e+00,2.297553867101669312e-01
-1.046523094177246094e+00,2.307215183973312378e-01
-1.042521238327026367e+00,2.316879630088806152e-01
-1.038519144058227539e+00,2.326547801494598389e-01
-1.034517049789428711e+00,2.336218953132629395e-01
-1.030515193939208984e+00,2.345892190933227539e-01
-1.026513099670410156e+00,2.355568259954452515e-01
-1.022511243820190430e+00,2.365245670080184937e-01
-1.018509149551391602e+00,2.374925613403320312e-01
-1.014507055282592773e+00,2.384606897830963135e-01
-1.010505199432373047e+00,2.394288629293441772e-01
-1.006503105163574219e+00,2.403971850872039795e-01
-1.002501249313354492e+00,2.413655072450637817e-01
-9.984991550445556641e-01,2.423338741064071655e-01
-9.944970607757568359e-01,2.433022707700729370e-01
-9.904952049255371094e-01,2.442705482244491577e-01
-9.864931106567382812e-01,2.452387958765029907e-01
-9.824912548065185547e-01,2.462068945169448853e-01
-9.784891605377197266e-01,2.471749037504196167e-01
-9.744870662689208984e-01,2.481427490711212158e-01
-9.704852104187011719e-01,2.491103559732437134e-01
-9.664831161499023438e-01,2.500777840614318848e-01
-9.624810218811035156e-01,2.510448992252349854e-01
-9.584791660308837891e-01,2.520117163658142090e-01
-9.544770717620849609e-01,2.529782354831695557e-01
-9.504752159118652344e-01,2.539443671703338623e-01
-9.464731216430664062e-01,2.549101412296295166e-01
-9.424710273742675781e-01,2.558754682540893555e-01
-9.384691715240478516e-01,2.568403184413909912e-01
-9.344670772552490234e-01,2.578046917915344238e-01
-9.304652214050292969e-01,2.587685286998748779e-01
-9.264631271362304688e-01,2.597318589687347412e-01
-9.224610328674316406e-01,2.606945931911468506e-01
-9.184591770172119141e-01,2.616566419601440430e-01
-9.144570827484130859e-01,2.626180946826934814e-01
-9.104552268981933594e-01,2.635788321495056152e-01
-9.064531326293945312e-01,2.645388543605804443e-01
-9.024510383605957031e-01,2.654981315135955811e-01
-8.984491825103759766e-01,2.664565742015838623e-01
-8.944470882415771484e-01,2.674142420291900635e-01
-8.904452323913574219e-01,2.683710157871246338e-01
-8.864431381225585938e-01,2.693269550800323486e-01
-8.824410438537597656e-01,2.702819406986236572e-01
-8.784391880035400391e-01,2.712359428405761719e-01
-8.744370937347412109e-01,2.721889913082122803e-01
-8.704349994659423828e-01,2.731410264968872070e-01
-8.664331436157226562e-01,2.740919291973114014e-01
-8.624310493469238281e-01,2.750417888164520264e-01
-8.584291934967041016e-01,2.759904861450195312e-01
-8.544270992279052734e-01,2.769380807876586914e-01
-8.504250049591064453e-01,2.778844535350799561e-01
-8.464231491088867188e-01,2.788295447826385498e-01
-8.424210548400878906e-01,2.797734141349792480e-01
-8.384191989898681641e-01,2.807159721851348877e-01
-8.344171047210693359e-01,2.816572189331054688e-01
-8.304150104522705078e-01,2.825971245765686035e-01
-8.264131546020507812e-01,2.835355103015899658e-01
-8.224110603332519531e-01,2.844725549221038818e-01
-8.184092044830322266e-01,2.854080498218536377e-01
-8.144071102142333984e-01,2.863420844078063965e-01
-8.104050159454345703e-01,2.872745990753173828e-01
-8.064031600952148438e-01,2.882055044174194336e-01
-8.024010658264160156e-01,2.891348004341125488e-01
-7.983989715576171875e-01,2.900624871253967285e-01
-7.943971157073974609e-01,2.909883856773376465e-01
-7.903950214385986328e-01,2.919126451015472412e-01
-7.863931655883789062e-01,2.928350865840911865e-01
-7.823910713195800781e-01,2.937557995319366455e-01
-7.783889770507812500e-01,2.946746945381164551e-01
-7.743871212005615234e-01,2.955916523933410645e-01
-7.703850269317626953e-01,2.965068221092224121e-01
-7.663831710815429688e-01,2.974199652671813965e-01
-7.623810768127441406e-01,2.983312010765075684e-01
-7.583789825439453125e-01,2.992404401302337646e-01
-7.543771266937255859e-01,3.001475930213928223e-01
-7.503750324249267578e-01,3.010527193546295166e-01
-7.463731765747070312e-01,3.019556701183319092e-01
-7.423710823059082031e-01,3.028565645217895508e-01
-7.383689880371093750e-01,3.037552535533905029e-01
-7.343671321868896484e-01,3.046517372131347656e-01
-7.303650379180908203e-01,3.055459558963775635e-01
-7.263631820678710938e-01,3.064378798007965088e-01
-7.223610877990722656e-01,3.073275089263916016e-01
-7.183589935302734375e-01,3.082147836685180664e-01
-7.143571376800537109e-01,3.090996444225311279e-01
-7.103550434112548828e-01,3.099821209907531738e-01
-7.063529491424560547e-01,3.108621239662170410e-01
-7.023510932922363281e-01,3.117395937442779541e-01
-6.983489990234375000e-01,3.126145899295806885e-01
-6.943471431732177734e-01,3.134869635105133057e-01
-6.903450489044189453e-01,3.143567740917205811e-01
-6.863429546356201172e-01,3.152239620685577393e-01
-6.823410987854003906e-01,3.160884380340576172e-01
-6.783390045166015625e-01,3.169502615928649902e-01
-6.743371486663818359e-01,3.178092837333679199e-01
-6.703350543975830078e-01,3.186655640602111816e-01
-6.663329601287841797e-01,3.195190429687500000e-01
-6.623311042785644531e-01,3.203696608543395996e-01
-6.583290100097656250e-01,3.212174177169799805e-01
-6.543271541595458984e-01,3.220622241497039795e-01
-6.503250598907470703e-01,3.229041099548339844e-01
-6.463229656219482422e-01,3.237430155277252197e-01
-6.423211097717285156e-01,3.245788812637329102e-01
-6.383190155029296875e-01,3.254117071628570557e-01
-6.343171596527099609e-01,3.262414038181304932e-01
-6.303150653839111328e-01,3.270680308341979980e-01
-6.263129711151123047e-01,3.278914988040924072e-01
-6.223111152648925781e-01,3.287117481231689453e-01
-6.183090209960937500e-01,3.295287787914276123e-01
-6.143069267272949219e-01,3.303425908088684082e-01
-6.103050708770751953e-01,3.311530351638793945e-01
-6.063029766082763672e-01,3.319602310657501221e-01
-6.023011207580566406e-01,3.327639698982238770e-01
-5.982990264892578125e-01,3.335643708705902100e-01
-5.942969322204589844e-01,3.343613445758819580e-01
-5.902950763702392578e-01,3.351548314094543457e-01
-5.862929821014404297e-01,3.359448611736297607e-01
-5.822911262512207031e-01,3.367312848567962646e-01
-5.782890319824218750e-01,3.375142216682434082e-01
-5.742869377136230469e-01,3.382935523986816406e-01
-5.702850818634033203e-01,3.390692174434661865e-01
-5.662829875946044922e-01,3.398412168025970459e-01
-5.622811317443847656e-01,3.406095206737518311e-01
-5.582790374755859375e-01,3.413740992546081543e-01
-5.542769432067871094e-01,3.421349525451660156e-01
-5.502750873565673828e-01,3.428919613361358643e-01
-5.462729930877685547e-01,3.436451852321624756e-01
-5.422711372375488281e-01,3.443945050239562988e-01
-5.382690429687500000e-01,3.451399207115173340e-01
-5.342669486999511719e-01,3.458814620971679688e-01
-5.302650928497314453e-01,3.466190099716186523e-01
-5.262629985809326172e-01,3.473525643348693848e-01
-5.222609043121337891e-01,3.480821549892425537e-01
-5.182590484619140625e-01,3.488076031208038330e-01
-5.142569541931152344e-01,3.495290577411651611e-01
-5.102550983428955078e-01,3.502462804317474365e-01
-5.062530040740966797e-01,3.509594500064849854e-01
-5.022509098052978516e-01,3.516684174537658691e-01
-4.982490539550781250e-01,3.523731529712677002e-01
-4.942469596862792969e-01,3.530736565589904785e-01
-4.902451038360595703e-01,3.537698686122894287e-01
-4.862430095672607422e-01,3.544618189334869385e-01
-4.822409152984619141e-01,3.551494181156158447e-01
-4.782390594482421875e-01,3.558326363563537598e-01
-4.742369651794433594e-01,3.565114736557006836e-01
-4.702351093292236328e-01,3.571858406066894531e-01
-4.662330150604248047e-01,3.578558266162872314e-01
-4.622309207916259766e-01,3.585212826728820801e-01
-4.582290649414062500e-01,3.591822087764739990e-01
-4.542269706726074219e-01,3.598386347293853760e-01
-4.502248764038085938e-01,3.604904711246490479e-01
-4.462230205535888672e-01,3.611376881599426270e-01
-4.422209262847900391e-01,3.617802858352661133e-01
-4.382190704345703125e-01,3.624182045459747314e-01
-4.342169761657714844e-01,3.630514442920684814e-01
-4.302148818969726562e-01,3.636799752712249756e-01
-4.262130260467529297e-01,3.643037378787994385e-01
-4.222109317779541016e-01,3.649227619171142578e-01
-4.182090759277343750e-01,3.655369579792022705e-01
-4.142069816589355469e-01,3.661463260650634766e-01
-4.102048873901367188e-01,3.667508661746978760e-01
-4.062030315399169922e-01,3.673504292964935303e-01
-4.022009372711181641e-01,3.679451644420623779e-01
-3.981990814208984375e-01,3.685349225997924805e-01
-3.941969871520996094e-01,3.691197633743286133e-01
-3.901948928833007812e-01,3.696995675563812256e-01
-3.861930370330810547e-01,3.702743649482727051e-01
-3.821909427642822266e-01,3.708441257476806641e-01
-3.781890869140625000e-01,3.714087605476379395e-01
-3.741869926452636719e-01,3.719683587551116943e-01
-3.701848983764648438e-01,3.725228309631347656e-01
-3.661830425262451172e-01,3.730721175670623779e-01
-3.621809482574462891e-01,3.736162483692169189e-01
-3.581788539886474609e-01,3.741551935672760010e-01
-3.541769981384277344e-01,3.746888935565948486e-01
-3.501749038696289062e-01,3.752173781394958496e-01
-3.461730480194091797e-01,3.757405281066894531e-01
-3.421709537506103516e-01,3.762584328651428223e-01
-3.381688594818115234e-01,3.767710328102111816e-01
-3.341670036315917969e-01,3.772782385349273682e-01
-3.301649093627929688e-01,3.777801096439361572e-01
-3.261630535125732422e-01,3.782765567302703857e-01
-3.221609592437744141e-01,3.787676095962524414e-01
-3.181588649749755859e-01,3.792532682418823242e-01
-3.141570091247558594e-01,3.797334134578704834e-01
-3.101549148559570312e-01,3.802081048488616943e-01
-3.061530590057373047e-01,3.806772530078887939e-01
-3.021509647369384766e-01,3.811409175395965576e-01
-2.981488704681396484e-01,3.815990090370178223e-01
-2.941470146179199219e-01,3.820515573024749756e-01
-2.901449203491210938e-01,3.824985027313232422e-01
-2.861428260803222656e-01,3.829398155212402344e-01
-2.821409702301025391e-01,3.833755254745483398e-01
-2.781388759613037109e-01,3.838056027889251709e-01
-2.741370201110839844e-01,3.842299580574035645e-01
-2.701349258422851562e-01,3.846486508846282959e-01
-2.661328315734863281e-01,3.850616216659545898e-01
-2.621309757232666016e-01,3.854688704013824463e-01
-2.581288814544677734e-01,3.858703672885894775e-01
-2.541270256042480469e-01,3.862660825252532959e-01
-2.501249313354492188e-01,3.866560161113739014e-01
-2.461228370666503906e-01,3.870401680469512939e-01
-2.421209812164306641e-01,3.874184787273406982e-01
-2.381188869476318359e-01,3.877909779548645020e-01
-2.341170310974121094e-01,3.881575763225555420e-01
-2.301149368286132812e-01,3.885183036327362061e-01
-2.261128425598144531e-01,3.888731598854064941e-01
-2.221109867095947266e-01,3.892220854759216309e-01
-2.181088924407958984e-01,3.895651102066040039e-01
-2.141070365905761719e-01,3.899021744728088379e-01
-2.101049423217773438e-01,3.902332782745361328e-01
-2.061028480529785156e-01,3.905584216117858887e-01
-2.021009922027587891e-01,3.908775448799133301e-01
-1.980988979339599609e-01,3.911907076835632324e-01
-1.940968036651611328e-01,3.914978206157684326e-01
-1.900949478149414062e-01,3.917989134788513184e-01
-1.860928535461425781e-01,3.920939266681671143e-01
-1.820909976959228516e-01,3.923829197883605957e-01
-1.780889034271240234e-01,3.926658034324645996e-01
-1.740868091583251953e-01,3.929426372051239014e-01
-1.700849533081054688e-01,3.932133316993713379e-01
-1.660828590393066406e-01,3.934779465198516846e-01
-1.620810031890869141e-01,3.937363922595977783e-01
-1.580789089202880859e-01,3.939887285232543945e-01
-1.540768146514892578e-01,3.942348957061767578e-01
-1.500749588012695312e-01,3.944748938083648682e-01
-1.460728645324707031e-01,3.947087228298187256e-01
-1.420710086822509766e-01,3.949363529682159424e-01
-1.380689144134521484e-01,3.951578140258789062e-01
-1.340668201446533203e-01,3.953730463981628418e-01
-1.300649642944335938e-01,3.955820798873901367e-01
-1.260628700256347656e-01,3.957848846912384033e-01
-1.220610141754150391e-01,3.959814012050628662e-01
-1.180589199066162109e-01,3.961717486381530762e-01
-1.140568256378173828e-01,3.963557779788970947e-01
-1.100549697875976562e-01,3.965335488319396973e-01
-1.060528755187988281e-01,3.967050611972808838e-01
-1.020507812500000000e-01,3.968703150749206543e-01
-9.804892539978027344e-02,3.970292508602142334e-01
-9.404683113098144531e-02,3.971818983554840088e-01
-9.004497528076171875e-02,3.973282277584075928e-01
-8.604288101196289062e-02,3.974682688713073730e-01
-8.204078674316406250e-02,3.976019620895385742e-01
-7.803893089294433594e-02,3.977293372154235840e-01
-7.403683662414550781e-02,3.978503942489624023e-01
-7.003498077392578125e-02,3.979651033878326416e-01
-6.603288650512695312e-02,3.980734646320343018e-01
-6.203079223632812500e-02,3.981754779815673828e-01
-5.802893638610839844e-02,3.982711434364318848e-01
-5.402684211730957031e-02,3.983604609966278076e-01
-5.002498626708984375e-02,3.984434306621551514e-01
-4.602289199829101562e-02,3.985199928283691406e-01
-4.202079772949218750e-02,3.985902070999145508e-01
-3.801894187927246094e-02,3.986540436744689941e-01
-3.401684761047363281e-02,3.987115323543548584e-01
-3.001499176025390625e-02,3.987626135349273682e-01
-2.601289749145507812e-02,3.988073468208312988e-01
-2.201080322265625000e-02,3.988456428050994873e-01
-1.800894737243652344e-02,3.988775908946990967e-01
-1.400685310363769531e-02,3.989031314849853516e-01
-1.000475883483886719e-02,3.989222943782806396e-01
-6.002902984619140625e-03,3.989351093769073486e-01
-2.000808715820312500e-03,3.989414572715759277e-01
2.000808715820312500e-03,3.989414572715759277e-01
6.002902984619140625e-03,3.989351093769073486e-01
1.000475883483886719e-02,3.989222943782806396e-01
1.400685310363769531e-02,3.989031314849853516e-01
1.800894737243652344e-02,3.988775908946990967e-01
2.201080322265625000e-02,3.988456428050994873e-01
2.601289749145507812e-02,3.988073468208312988e-01
3.001499176025390625e-02,3.987626135349273682e-01
3.401684761047363281e-02,3.987115323543548584e-01
3.801894187927246094e-02,3.986540436744689941e-01
4.202079772949218750e-02,3.985902070999145508e-01
4.602289199829101562e-02,3.985199928283691406e-01
5.002498626708984375e-02,3.984434306621551514e-01
5.402684211730957031e-02,3.983604609966278076e-01
5.802893638610839844e-02,3.982711434364318848e-01
6.203079223632812500e-02,3.981754779815673828e-01
6.603288650512695312e-02,3.980734646320343018e-01
7.003498077392578125e-02,3.979651033878326416e-01
7.403683662414550781e-02,3.978503942489624023e-01
7.803893089294433594e-02,3.977293372154235840e-01
8.204078674316406250e-02,3.976019620895385742e-01
8.604288101196289062e-02,3.974682688713073730e-01
9.004497528076171875e-02,3.973282277584075928e-01
9.404683113098144531e-02,3.971818983554840088e-01
9.804892539978027344e-02,3.970292508602142334e-01
1.020507812500000000e-01,3.968703150749206543e-01
1.060528755187988281e-01,3.967050611972808838e-01
1.100549697875976562e-01,3.965335488319396973e-01
1.140568256378173828e-01,3.963557779788970947e-01
1.180589199066162109e-01,3.961717486381530762e-01
1.220610141754150391e-01,3.959814012050628662e-01
1.260628700256347656e-01,3.957848846912384033e-01
1.300649642944335938e-01,3.955820798873901367e-01
1.340668201446533203e-01,3.953730463981628418e-01
1.380689144134521484e-01,3.951578140258789062e-01
1.420710086822509766e-01,3.949363529682159424e-01
1.460728645324707031e-01,3.947087228298187256e-01
1.500749588012695312e-01,3.944748938083648682e-01
1.540768146514892578e-01,3.942348957061767578e-01
1.580789089202880859e-01,3.939887285232543945e-01
1.620810031890869141e-01,3.937363922595977783e-01
1.660828590393066406e-01,3.934779465198516846e-01
1.700849533081054688e-01,3.932133316993713379e-01
1.740868091583251953e-01,3.929426372051239014e-01
1.780889034271240234e-01,3.926658034324645996e-01
1.820909976959228516e-01,3.923829197883605957e-01
1.860928535461425781e-01,3.920939266681671143e-01
1.900949478149414062e-01,3.917989134788513184e-01
1.940968036651611328e-01,3.914978206157684326e-01
1.980988979339599609e-01,3.911907076835632324e-01
2.021009922027587891e-01,3.908775448799133301e-01
2.061028480529785156e-01,3.905584216117858887e-01
2.101049423217773438e-01,3.902332782745361328e-01
2.141070365905761719e-01,3.899021744728088379e-01
2.181088924407958984e-01,3.895651102066040039e-01
2.221109867095947266e-01,3.892220854759216309e-01
2.261128425598144531e-01,3.888731598854064941e-01
2.301149368286132812e-01,3.885183036327362061e-01
2.341170310974121094e-01,3.881575763225555420e-01
2.381188869476318359e-01,3.877909779548645020e-01
2.421209812164306641e-01,3.874184787273406982e-01
2.461228370666503906e-01,3.870401680469512939e-01
2.501249313354492188e-01,3.866560161113739014e-01
2.541270256042480469e-01,3.862660825252532959e-01
2.581288814544677734e-01,3.858703672885894775e-01
2.621309757232666016e-01,3.854688704013824463e-01
2.661328315734863281e-01,3.850616216659545898e-01
2.701349258422851562e-01,3.846486508846282959e-01
2.741370201110839844e-01,3.842299580574035645e-01
2.781388759613037109e-01,3.838056027889251709e-01
2.821409702301025391e-01,3.833755254745483398e-01
2.861428260803222656e-01,3.829398155212402344e-01
2.901449203491210938e-01,3.824985027313232422e-01
2.941470146179199219e-01,3.820515573024749756e-01
2.981488704681396484e-01,3.815990090370178223e-01
3.021509647369384766e-01,3.811409175395965576e-01
3.061530590057373047e-01,3.806772530078887939e-01
3.101549148559570312e-01,3.802081048488616943e-01
3.141570091247558594e-01,3.797334134578704834e-01
3.181588649749755859e-01,3.792532682418823242e-01
3.221609592437744141e-01,3.787676095962524414e-01
3.261630535125732422e-01,3.782765567302703857e-01
3.301649093627929688e-01,3.777801096439361572e-01
3.341670036315917969e-01,3.772782385349273682e-01
3.381688594818115234e-01,3.767710328102111816e-01
3.421709537506103516e-01,3.762584328651428223e-01
3.461730480194091797e-01,3.757405281066894531e-01
3.501749038696289062e-01,3.752173781394958496e-01
3.541769981384277344e-01,3.746888935565948486e-01
3.581788539886474609e-01,3.741551935672760010e-01
3.621809482574462891e-01,3.736162483692169189e-01
3.661830425262451172e-01,3.730721175670623779e-01
3.701848983764648438e-01,3.725228309631347656e-01
3.741869926452636719e-01,3.719683587551116943e-01
3.781890869140625000e-01,3.714087605476379395e-01
3.821909427642822266e-01,3.708441257476806641e-01
3.861930370330810547e-01,3.702743649482727051e-01
3.901948928833007812e-01,3.696995675563812256e-01
3.941969871520996094e-01,3.691197633743286133e-01
3.981990814208984375e-01,3.685349225997924805e-01
4.022009372711181641e-01,3.679451644420623779e-01
4.062030315399169922e-01,3.673504292964935303e-01
4.102048873901367188e-01,3.667508661746978760e-01
4.142069816589355469e-01,3.661463260650634766e-01
4.182090759277343750e-01,3.655369579792022705e-01
4.222109317779541016e-01,3.649227619171142578e-01
4.262130260467529297e-01,3.643037378787994385e-01
4.302148818969726562e-01,3.636799752712249756e-01
4.342169761657714844e-01,3.630514442920684814e-01
4.382190704345703125e-01,3.624182045459747314e-01
4.422209262847900391e-01,3.617802858352661133e-01
4.462230205535888672e-01,3.611376881599426270e-01
4.502248764038085938e-01,3.604904711246490479e-01
4.542269706726074219e-01,3.598386347293853760e-01
4.582290649414062500e-01,3.591822087764739990e-01
4.622309207916259766e-01,3.585212826728820801e-01
4.662330150604248047e-01,3.578558266162872314e-01
4.702351093292236328e-01,3.571858406066894531e-01
4.742369651794433594e-01,3.565114736557006836e-01
4.782390594482421875e-01,3.558326363563537598e-01
4.822409152984619141e-01,3.551494181156158447e-01
4.862430095672607422e-01,3.544618189334869385e-01
4.902451038360595703e-01,3.537698686122894287e-01
4.942469596862792969e-01,3.530736565589904785e-01
4.982490539550781250e-01,3.523731529712677002e-01
5.022509098052978516e-01,3.516684174537658691e-01
5.062530040740966797e-01,3.509594500064849854e-01
5.102550983428955078e-01,3.502462804317474365e-01
5.142569541931152344e-01,3.495290577411651611e-01
5.182590484619140625e-01,3.488076031208038330e-01
5.222609043121337891e-01,3.480821549892425537e-01
5.262629985809326172e-01,3.473525643348693848e-01
5.302650928497314453e-01,3.466190099716186523e-01
5.342669486999511719e-01,3.458814620971679688e-01
5.382690429687500000e-01,3.451399207115173340e-01
5.422711372375488281e-01,3.443945050239562988e-01
5.462729930877685547e-01,3.436451852321624756e-01
5.502750873565673828e-01,3.428919613361358643e-01
5.542769432067871094e-01,3.421349525451660156e-01
5.582790374755859375e-01,3.413740992546081543e-01
5.622811317443847656e-01,3.406095206737518311e-01
5.662829875946044922e-01,3.398412168025970459e-01
5.702850818634033203e-01,3.390692174434661865e-01
5.742869377136230469e-01,3.382935523986816406e-01
5.782890319824218750e-01,3.375142216682434082e-01
5.822911262512207031e-01,3.367312848567962646e-01
5.862929821014404297e-01,3.359448611736297607e-01
5.902950763702392578e-01,3.351548314094543457e-01
5.942969322204589844e-01,3.343613445758819580e-01
5.982990264892578125e-01,3.335643708705902100e-01
6.023011207580566406e-01,3.327639698982238770e-01
6.063029766082763672e-01,3.319602310657501221e-01
6.103050708770751953e-01,3.311530351638793945e-01
6.143069267272949219e-01,3.303425908088684082e-01
6.183090209960937500e-01,3.295287787914276123e-01
6.223111152648925781e-01,3.287117481231689453e-01
6.263129711151123047e-01,3.278914988040924072e-01
6.303150653839111328e-01,3.270680308341979980e-01
6.343171596527099609e-01,3.262414038181304932e-01
6.383190155029296875e-01,3.254117071628570557e-01
6.423211097717285156e-01,3.245788812637329102e-01
6.463229656219482422e-01,3.237430155277252197e-01
6.503250598907470703e-01,3.229041099548339844e-01
6.543271541595458984e-01,3.220622241497039795e-01
6.583290100097656250e-01,3.212174177169799805e-01
6.623311042785644531e-01,3.203696608543395996e-01
6.663329601287841797e-01,3.195190429687500000e-01
6.703350543975830078e-01,3.186655640602111816e-01
6.743371486663818359e-01,3.178092837333679199e-01
6.783390045166015625e-01,3.169502615928649902e-01
6.823410987854003906e-01,3.160884380340576172e-01
6.863429546356201172e-01,3.152239620685577393e-01
6.903450489044189453e-01,3.143567740917205811e-01
6.943471431732177734e-01,3.134869635105133057e-01
6.983489990234375000e-01,3.126145899295806885e-01
7.023510932922363281e-01,3.117395937442779541e-01
7.063529491424560547e-01,3.108621239662170410e-01
7.103550434112548828e-01,3.099821209907531738e-01
7.143571376800537109e-01,3.090996444225311279e-01
7.183589935302734375e-01,3.082147836685180664e-01
7.223610877990722656e-01,3.073275089263916016e-01
7.263631820678710938e-01,3.064378798007965088e-01
7.303650379180908203e-01,3.055459558963775635e-01
7.343671321868896484e-01,3.046517372131347656e-01
7.383689880371093750e-01,3.037552535533905029e-01
7.423710823059082031e-01,3.028565645217895508e-01
7.463731765747070312e-01,3.019556701183319092e-01
7.503750324249267578e-01,3.010527193546295166e-01
7.543771266937255859e-01,3.001475930213928223e-01
7.583789825439453125e-01,2.992404401302337646e-01
7.623810768127441406e-01,2.983312010765075684e-01
7.663831710815429688e-01,2.974199652671813965e-01
7.703850269317626953e-01,2.965068221092224121e-01
7.743871212005615234e-01,2.955916523933410645e-01
7.783889770507812500e-01,2.946746945381164551e-01
7.823910713195800781e-01,2.937557995319366455e-01
7.863931655883789062e-01,2.928350865840911865e-01
7.903950214385986328e-01,2.919126451015472412e-01
7.943971157073974609e-01,2.909883856773376465e-01
7.983989715576171875e-01,2.900624871253967285e-01
8.024010658264160156e-01,2.891348004341125488e-01
8.064031600952148438e-01,2.882055044174194336e-01
8.104050159454345703e-01,2.872745990753173828e-01
8.144071102142333984e-01,2.863420844078063965e-01
8.184092044830322266e-01,2.854080498218536377e-01
8.224110603332519531e-01,2.844725549221038818e-01
8.264131546020507812e-01,2.835355103015899658e-01
8.304150104522705078e-01,2.825971245765686035e-01
8.344171047210693359e-01,2.816572189331054688e-01
8.384191989898681641e-01,2.807159721851348877e-01
8.424210548400878906e-01,2.797734141349792480e-01
8.464231491088867188e-01,2.788295447826385498e-01
8.504250049591064453e-01,2.778844535350799561e-01
8.544270992279052734e-01,2.769380807876586914e-01
8.584291934967041016e-01,2.759904861450195312e-01
8.624310493469238281e-01,2.750417888164520264e-01
8.664331436157226562e-01,2.740919291973114014e-01
8.704349994659423828e-01,2.731410264968872070e-01
8.744370937347412109e-01,2.721889913082122803e-01
8.784391880035400391e-01,2.712359428405761719e-01
8.824410438537597656e-01,2.702819406986236572e-01
8.864431381225585938e-01,2.693269550800323486e-01
8.904452323913574219e-01,2.683710157871246338e-01
8.944470882415771484e-01,2.674142420291900635e-01
8.984491825103759766e-01,2.664565742015838623e-01
9.024510383605957031e-01,2.654981315135955811e-01
9.064531326293945312e-01,2.645388543605804443e-01
9.104552268981933594e-01,2.635788321495056152e-01
9.144570827484130859e-01,2.626180946826934814e-01
9.184591770172119141e-01,2.616566419601440430e-01
9.224610328674316406e-01,2.606945931911468506e-01
9.264631271362304688e-01,2.597318589687347412e-01
9.304652214050292969e-01,2.587685286998748779e-01
9.344670772552490234e-01,2.578046917915344238e-01
9.384691715240478516e-01,2.568403184413909912e-01
9.424710273742675781e-01,2.558754682540893555e-01
9.464731216430664062e-01,2.549101412296295166e-01
9.504752159118652344e-01,2.539443671703338623e-01
9.544770717620849609e-01,2.529782354831695557e-01
9.584791660308837891e-01,2.520117163658142090e-01
9.624810218811035156e-01,2.510448992252349854e-01
9.664831161499023438e-01,2.500777840614318848e-01
9.704852104187011719e-01,2.491103559732437134e-01
9.744870662689208984e-01,2.481427490711212158e-01
9.784891605377197266e-01,2.471749037504196167e-01
9.824912548065185547e-01,2.462068945169448853e-01
9.864931106567382812e-01,2.452387958765029907e-01
9.904952049255371094e-01,2.442705482244491577e-01
9.944970607757568359e-01,2.433022707700729370e-01
9.984991550445556641e-01,2.423338741064071655e-01
1.002501249313354492e+00,2.413655072450637817e-01
1.006503105163574219e+00,2.403971850872039795e-01
1.010505199432373047e+00,2.394288629293441772e-01
1.014507055282592773e+00,2.384606897830963135e-01
1.018509149551391602e+00,2.374925613403320312e-01
1.022511243820190430e+00,2.365245670080184937e-01
1.026513099670410156e+00,2.355568259954452515e-01
1.030515193939208984e+00,2.345892190933227539e-01
1.034517049789428711e+00,2.336218953132629395e-01
1.038519144058227539e+00,2.326547801494598389e-01
1.042521238327026367e+00,2.316879630088806152e-01
1.046523094177246094e+00,2.307215183973312378e-01
1.050525188446044922e+00,2.297553867101669312e-01
1.054527282714843750e+00,2.287896126508712769e-01
1.058529138565063477e+00,2.278243005275726318e-01
1.062531232833862305e+00,2.268593907356262207e-01
1.066533088684082031e+00,2.258950173854827881e-01
1.070535182952880859e+00,2.249310612678527832e-01
1.074537277221679688e+00,2.239676415920257568e-01
1.078539133071899414e+00,2.230048477649688721e-01
1.082541227340698242e+00,2.220425307750701904e-01
1.086543083190917969e+00,2.210809141397476196e-01
1.090545177459716797e+00,2.201198935508728027e-01
1.094547271728515625e+00,2.191595286130905151e-01
1.098549127578735352e+00,2.181999087333679199e-01
1.102551221847534180e+00,2.172409445047378540e-01
1.106553077697753906e+00,2.162828147411346436e-01
1.110555171966552734e+00,2.153254002332687378e-01
1.114557266235351562e+00,2.143687754869461060e-01
1.118559122085571289e+00,2.134130448102951050e-01
1.122561216354370117e+00,2.124581336975097656e-01
1.126563072204589844e+00,2.115041464567184448e-01
1.130565166473388672e+00,2.105509936809539795e-01
1.134567260742187500e+00,2.095988243818283081e-01
1.138569116592407227e+00,2.086476385593414307e-01
1.142571210861206055e+00,2.076974213123321533e-01
1.146573305130004883e+00,2.067481875419616699e-01
1.150575160980224609e+00,2.058000564575195312e-01
1.154577255249023438e+00,2.048529535531997681e-01
1.158579111099243164e+00,2.039069831371307373e-01
1.162581205368041992e+00,2.029620856046676636e-01
1.166583299636840820e+00,2.020183205604553223e-01
1.170585155487060547e+00,2.010757774114608765e-01
1.174587249755859375e+00,2.001343965530395508e-01
1.178589105606079102e+00,1.991942673921585083e-01
1.182591199874877930e+00,1.982553452253341675e-01
1.186593294143676758e+00,1.973176598548889160e-01
1.190595149993896484e+00,1.963813304901123047e-01
1.194597244262695312e+00,1.954462528228759766e-01
1.198599100112915039e+00,1.945125758647918701e-01
1.202601194381713867e+00,1.935802102088928223e-01
1.206603288650512695e+00,1.926492154598236084e-01
1.210605144500732422e+00,1.917196810245513916e-01
1.214607238769531250e+00,1.907915323972702026e-01
1.218609094619750977e+00,1.898648738861083984e-01
1.222611188888549805e+00,1.889396458864212036e-01
1.226613283157348633e+00,1.880159229040145874e-01
1.230615139007568359e+00,1.870937645435333252e-01
1.234617233276367188e+00,1.861730962991714478e-01
1.238619327545166016e+00,1.852540075778961182e-01
1.242621183395385742e+00,1.843365132808685303e-01
1.246623277664184570e+00,1.834206134080886841e-01
1.250625133514404297e+00,1.825063824653625488e-01
1.254627227783203125e+00,1.815937459468841553e-01
1.258629322052001953e+00,1.806827783584594727e-01
1.262631177902221680e+00,1.797735542058944702e-01
1.266633272171020508e+00,1.788659840822219849e-01
1.270635128021240234e+00,1.779602020978927612e-01
1.274637222290039062e+00,1.770561188459396362e-01
1.278639316558837891e+00,1.761538088321685791e-01
1.282641172409057617e+00,1.752533316612243652e-01
1.286643266677856445e+00,1.743546277284622192e-01
1.290645122528076172e+00,1.734578013420104980e-01
1.294647216796875000e+00,1.725627630949020386e-01
1.298649311065673828e+00,1.716696023941040039e-01
1.302651166915893555e+00,1.707783937454223633e-01
1.306653261184692383e+00,1.698890179395675659e-01
1.310655117034912109e+00,1.690016239881515503e-01
1.314657211303710938e+00,1.681161224842071533e-01
1.318659305572509766e+00,1.672325879335403442e-01
1.322661161422729492e+00,1.663510799407958984e-01
1.326663255691528320e+00,1.654715090990066528e-01
1.330665349960327148e+00,1.645939648151397705e-01
1.334667205810546875e+00,1.637184917926788330e-01
1.338669300079345703e+00,1.628450304269790649e-01
1.342671155929565430e+00,1.619736701250076294e-01
1.346673250198364258e+00,1.611043512821197510e-01
1.350675344467163086e+00,1.602371335029602051e-01
1.354677200317382812e+00,1.593720763921737671e-01
1.358679294586181641e+00,1.585091203451156616e-01
1.362681150436401367e+00,1.576483249664306641e-01
1.366683244705200195e+00,1.567896753549575806e-01
1.370685338973999023e+00,1.559331864118576050e-01
1.374687194824218750e+00,1.550789475440979004e-01
1.378689289093017578e+00,1.542268544435501099e-01
1.382691144943237305e+00,1.533770561218261719e-01
1.386693239212036133e+00,1.525294631719589233e-01
1.390695333480834961e+00,1.516840904951095581e-01
1.394697189331054688e+00,1.508410423994064331e-01
1.398699283599853516e+00,1.500002294778823853e-01
1.402701377868652344e+00,1.491617411375045776e-01
1.406703233718872070e+00,1.483255773782730103e-01
1.410705327987670898e+00,1.474917083978652954e-01
1.414707183837890625e+00,1.466602236032485962e-01
1.418709278106689453e+00,1.458310335874557495e-01
1.422711372375488281e+00,1.450042277574539185e-01
1.426713228225708008e+00,1.441798508167266846e-01
1.430715322494506836e+00,1.433577984571456909e-01
1.434717178344726562e+00,1.425382196903228760e-01
1.438719272613525391e+00,1.417209804058074951e-01
1.442721366882324219e+00,1.409061849117279053e-01
1.446723222732543945e+00,1.400938779115676880e-01
1.450725317001342773e+00,1.392839699983596802e-01
1.454727172851562500e+00,1.384765654802322388e-01
1.458729267120361328e+00,1.376716047525405884e-01
1.462731361389160156e+00,1.368691176176071167e-01
1.466733217239379883e+00,1.360691934823989868e-01
1.470735311508178711e+00,1.352717280387878418e-01
1.474737167358398438e+00,1.344768255949020386e-01
1.478739261627197266e+00,1.336843967437744141e-01
1.482741355895996094e+00,1.328945308923721313e-01
1.486743211746215820e+00,1.321072429418563843e-01
1.490745306015014648e+00,1.313224881887435913e-01
1.494747400283813477e+00,1.305402815341949463e-01
1.498749256134033203e+00,1.297607123851776123e-01
1.502751350402832031e+00,1.289836764335632324e-01
1.506753206253051758e+00,1.282093077898025513e-01
1.510755300521850586e+00,1.274375021457672119e-01
1.514757394790649414e+00,1.266683042049407959e-01
1.518759250640869141e+00,1.259017586708068848e-01
1.522761344909667969e+00,1.251378208398818970e-01
1.526763200759887695e+00,1.243765801191329956e-01
1.530765295028686523e+00,1.236179247498512268e-01
1.534767389297485352e+00,1.228619366884231567e-01
1.538769245147705078e+00,1.221086755394935608e-01
1.542771339416503906e+00,1.213580220937728882e-01
1.546773195266723633e+00,1.206101104617118835e-01
1.550775289535522461e+00,1.198648437857627869e-01
1.554777383804321289e+00,1.191222667694091797e-01
1.558779239654541016e+00,1.183824390172958374e-01
1.562781333923339844e+00,1.176452711224555969e-01
1.566783428192138672e+00,1.169108375906944275e-01
1.570785284042358398e+00,1.161791682243347168e-01
1.574787378311157227e+00,1.154501885175704956e-01
1.578789234161376953e+00,1.147239729762077332e-01
1.582791328430175781e+00,1.140004768967628479e-01
1.586793422698974609e+00,1.132797077298164368e-01
1.590795278549194336e+00,1.125617399811744690e-01
1.594797372817993164e+00,1.118464991450309753e-01
1.598799228668212891e+00,1.111340597271919250e-01
1.602801322937011719e+00,1.104243472218513489e-01
1.606803417205810547e+00,1.097174137830734253e-01
1.610805273056030273e+00,1.090133041143417358e-01
1.614807367324829102e+00,1.083119362592697144e-01
1.618809223175048828e+00,1.076133921742439270e-01
1.622811317443847656e+00,1.069176048040390015e-01
1.626813411712646484e+00,1.062246188521385193e-01
1.630815267562866211e+00,1.055344492197036743e-01
1.634817361831665039e+00,1.048470735549926758e-01
1.638819217681884766e+00,1.041625440120697021e-01
1.642821311950683594e+00,1.034807711839675903e-01
1.646823406219482422e+00,1.028018221259117126e-01
1.650825262069702148e+00,1.021257340908050537e-01
1.654827356338500977e+00,1.014524251222610474e-01
1.658829450607299805e+00,1.007819324731826782e-01
1.662831306457519531e+00,1.001143157482147217e-01
1.666833400726318359e+00,9.944949299097061157e-02
1.670835256576538086e+00,9.878755360841751099e-02
1.674837350845336914e+00,9.812838584184646606e-02
1.678839445114135742e+00,9.747205674648284912e-02
1.682841300964355469e+00,9.681861102581024170e-02
1.686843395233154297e+00,9.616797417402267456e-02
1.690845251083374023e+00,9.552021324634552002e-02
1.694847345352172852e+00,9.487526118755340576e-02
1.698849439620971680e+00,9.423315525054931641e-02
1.702851295471191406e+00,9.359392523765563965e-02
1.706853389739990234e+00,9.295751154422760010e-02
1.710855245590209961e+00,9.232398867607116699e-02
1.714857339859008789e+00,9.169326722621917725e-02
1.718859434127807617e+00,9.106539189815521240e-02
1.722861289978027344e+00,9.044041484594345093e-02
1.726863384246826172e+00,8.981825411319732666e-02
1.730865240097045898e+00,8.919897675514221191e-02
1.734867334365844727e+00,8.858250826597213745e-02
1.738869428634643555e+00,8.796890079975128174e-02
1.742871284484863281e+00,8.735817670822143555e-02
1.746873378753662109e+00,8.675026148557662964e-02
1.750875473022460938e+00,8.614520728588104248e-02
1.754877328872680664e+00,8.554302901029586792e-02
1.758879423141479492e+00,8.494367450475692749e-02
1.762881278991699219e+00,8.434719592332839966e-02
1.766883373260498047e+00,8.375352621078491211e-02
1.770885467529296875e+00,8.316271007061004639e-02
1.774887323379516602e+00,8.257478475570678711e-02
1.778889417648315430e+00,8.198964595794677734e-02
1.782891273498535156e+00,8.140739053487777710e-02
1.786893367767333984e+00,8.082795143127441406e-02
1.790895462036132812e+00,8.025134354829788208e-02
1.794897317886352539e+00,7.967760413885116577e-02
1.798899412155151367e+00,7.910666614770889282e-02
1.802901268005371094e+00,7.853860408067703247e-02
1.806903362274169922e+00,7.797332853078842163e-02
1.810905456542968750e+00,7.741088420152664185e-02
1.814907312393188477e+00,7.685130089521408081e-02
1.818909406661987305e+00,7.629451900720596313e-02
1.822911262512207031e+00,7.574057579040527344e-02
1.826913356781005859e+00,7.518941909074783325e-02
1.830915451049804688e+00,7.464108616113662720e-02
1.834917306900024414e+00,7.409559190273284912e-02
1.838919401168823242e+00,7.355287671089172363e-02
1.842921495437622070e+00,7.301295548677444458e-02
1.846923351287841797e+00,7.247588038444519043e-02
1.850925445556640625e+00,7.194156944751739502e-02
1.854927301406860352e+00,7.141008228063583374e-02
1.858929395675659180e+00,7.088136672973632812e-02
1.862931489944458008e+00,7.035542279481887817e-02
1.866933345794677734e+00,6.983230262994766235e-02
1.870935440063476562e+00,6.931193172931671143e-02
1.874937295913696289e+00,6.879436224699020386e-02
1.878939390182495117e+00,6.827954202890396118e-02
1.882941484451293945e+00,6.776748597621917725e-02
1.886943340301513672e+00,6.725820899009704590e-02
1.890945434570312500e+00,6.675168126821517944e-02
1.894947290420532227e+00,6.624791771173477173e-02
1.898949384689331055e+00,6.574688851833343506e-02
1.902951478958129883e+00,6.524860113859176636e-02
1.906953334808349609e+00,6.475307792425155640e-02
1.910955429077148438e+00,6.426025927066802979e-02
1.914957523345947266e+00,6.377017498016357422e-02
1.918959379196166992e+00,6.328283995389938354e-02
1.922961473464965820e+00,6.279819458723068237e-02
1.926963329315185547e+00,6.231629103422164917e-02
1.930965423583984375e+00,6.183706969022750854e-02
1.934967517852783203e+00,6.136054918169975281e-02
1.938969373703002930e+00,6.088675186038017273e-02
1.942971467971801758e+00,6.041562184691429138e-02
1.946973323822021484e+00,5.994719639420509338e-02
1.950975418090820312e+00,5.948142707347869873e-02
1.954977512359619141e+00,5.901833623647689819e-02
1.958979368209838867e+00,5.855793505907058716e-02
1.962981462478637695e+00,5.810017138719558716e-02
1.966983318328857422e+00,5.764508992433547974e-02
1.970985412597656250e+00,5.719262734055519104e-02
1.974987506866455078e+00,5.674280971288681030e-02
1.978989362716674805e+00,5.629564821720123291e-02
1.982991456985473633e+00,5.585109815001487732e-02
1.986993312835693359e+00,5.540918931365013123e-02
1.990995407104492188e+00,5.496988072991371155e-02
1.994997501373291016e+00,5.453317612409591675e-02
1.998999357223510742e+00,5.409910157322883606e-02
2.003001451492309570e+00,5.366759002208709717e-02
2.007003307342529297e+00,5.323870107531547546e-02
2.011005401611328125e+00,5.281236767768859863e-02
2.015007495880126953e+00,5.238861218094825745e-02
2.019009590148925781e+00,5.196741223335266113e-02
2.023011445999145508e+00,5.154881626367568970e-02
2.027013301849365234e+00,5.113275721669197083e-02
2.031015396118164062e+00,5.071922764182090759e-02
2.035017490386962891e+00,5.030822381377220154e-02
2.039019584655761719e+00,4.989976808428764343e-02
2.043021440505981445e+00,4.949384555220603943e-02
2.047023296356201172e+00,4.909045621752738953e-02
2.051025390625000000e+00,4.868954047560691833e-02
2.055027484893798828e+00,4.829112440347671509e-02
2.059029579162597656e+00,4.789519682526588440e-02
2.063031435012817383e+00,4.750179126858711243e-02
2.067033290863037109e+00,4.711085930466651917e-02
2.071035385131835938e+00,4.672236740589141846e-02
2.075037479400634766e+00,4.633634164929389954e-02
2.079039573669433594e+00,4.595276713371276855e-02
2.083041429519653320e+00,4.557165130972862244e-02
2.087043285369873047e+00,4.519299045205116272e-02
2.091045379638671875e+00,4.481672123074531555e-02
2.095047473907470703e+00,4.444287717342376709e-02
2.099049568176269531e+00,4.407145082950592041e-02
2.103051424026489258e+00,4.370244592428207397e-02
2.107053518295288086e+00,4.333582147955894470e-02
2.111055374145507812e+00,4.297159612178802490e-02
2.115057468414306641e+00,4.260972887277603149e-02
2.119059562683105469e+00,4.225023463368415833e-02
2.123061418533325195e+00,4.189312458038330078e-02
2.127063512802124023e+00,4.153835400938987732e-02
2.131065368652343750e+00,4.118594154715538025e-02
2.135067462921142578e+00,4.083584249019622803e-02
2.139069557189941406e+00,4.048807173967361450e-02
2.143071413040161133e+00,4.014264047145843506e-02
2.147073507308959961e+00,3.979950025677680969e-02
2.151075363159179688e+00,3.945868089795112610e-02
2.155077457427978516e+00,3.912014141678810120e-02
2.159079551696777344e+00,3.878387436270713806e-02
2.163081645965576172e+00,3.844988346099853516e-02
2.167083501815795898e+00,3.811817988753318787e-02
2.171085357666015625e+00,3.778873011469841003e-02
2.175087451934814453e+00,3.746151551604270935e-02
2.179089546203613281e+00,3.713653236627578735e-02
2.183091640472412109e+00,3.681377694010734558e-02
2.187093496322631836e+00,3.649326413869857788e-02
2.191095352172851562e+00,3.617496415972709656e-02
2.195097446441650391e+00,3.585884720087051392e-02
2.199099540710449219e+00,3.554492443799972534e-02
2.203101634979248047e+00,3.523318469524383545e-02
2.207103490829467773e+00,3.492363169789314270e-02
2.211105346679687500e+00,3.461625054478645325e-02
2.215107440948486328e+00,3.431100770831108093e-02
2.219109535217285156e+00,3.400791063904762268e-02
2.223111629486083984e+00,3.370694816112518311e-02
2.227113485336303711e+00,3.340813890099525452e-02
2.231115341186523438e+00,3.311144188046455383e-02
2.235117435455322266e+00,3.281683847308158875e-02
2.239119529724121094e+00,3.252433985471725464e-02
2.243121623992919922e+00,3.223392367362976074e-02
2.247123479843139648e+00,3.194561228156089783e-02
2.251125335693359375e+00,3.165936842560768127e-02
2.255127429962158203e+00,3.137516975402832031e-02
2.259129524230957031e+00,3.109302744269371033e-02
2.263131618499755859e+00,3.081293031573295593e-02
2.267133474349975586e+00,3.053488209843635559e-02
2.271135568618774414e+00,3.025883994996547699e-02
2.275137424468994141e+00,2.998482808470726013e-02
2.279139518737792969e+00,2.971280738711357117e-02
2.283141613006591797e+00,2.944278717041015625e-02
2.287143468856811523e+00,2.917476743459701538e-02
2.291145563125610352e+00,2.890870161354541779e-02
2.295147418975830078e+00,2.864463068544864655e-02
2.299149513244628906e+00,2.838249132037162781e-02
2.303151607513427734e+00,2.812230773270130157e-02
2.307153463363647461e+00,2.786407619714736938e-02
2.311155557632446289e+00,2.760775387287139893e-02
2.315157413482666016e+00,2.735337242484092712e-02
2.319159507751464844e+00,2.710088342428207397e-02
2.323161602020263672e+00,2.685029618442058563e-02
2.327163696289062500e+00,2.660159952938556671e-02
2.331165552139282227e+00,2.635479904711246490e-02
2.335167407989501953e+00,2.610986866056919098e-02
2.339169502258300781e+00,2.586678601801395416e-02
2.343171596527099609e+00,2.562555484473705292e-02
2.347173690795898438e+00,2.538617141544818878e-02
2.351175546646118164e+00,2.514863014221191406e-02
2.355177402496337891e+00,2.491291612386703491e-02
2.359179496765136719e+00,2.467900514602661133e-02
2.363181591033935547e+00,2.444689348340034485e-02
2.367183685302734375e+00,2.421657927334308624e-02
2.371185541152954102e+00,2.398806251585483551e-02
2.375187397003173828e+00,2.376132272183895111e-02
2.379189491271972656e+00,2.353633753955364227e-02
2.383191585540771484e+00,2.331310510635375977e-02
2.387193679809570312e+00,2.309162169694900513e-02
2.391195535659790039e+00,2.287189289927482605e-02
2.395197391510009766e+00,2.265388891100883484e-02
2.399199485778808594e+00,2.243758738040924072e-02
2.403201580047607422e+00,2.222300320863723755e-02
2.407203674316406250e+00,2.201011218130588531e-02
2.411205530166625977e+00,2.179892733693122864e-02
2.415207386016845703e+00,2.158942073583602905e-02
2.419209480285644531e+00,2.138157561421394348e-02
2.423211574554443359e+00,2.117538638412952423e-02
2.427213668823242188e+00,2.097085677087306976e-02
2.431215524673461914e+00,2.076797746121883392e-02
2.435217380523681641e+00,2.056673541665077209e-02
2.439219474792480469e+00,2.036710269749164581e-02
2.443221569061279297e+00,2.016908302903175354e-02
2.447223663330078125e+00,1.997267268598079681e-02
2.451225519180297852e+00,1.977786421775817871e-02
2.455227613449096680e+00,1.958463899791240692e-02
2.459229469299316406e+00,1.939299516379833221e-02
2.463231563568115234e+00,1.920291222631931305e-02
2.467233657836914062e+00,1.901438273489475250e-02
2.471235513687133789e+00,1.882741786539554596e-02
2.475237607955932617e+00,1.864198222756385803e-02
2.479239463806152344e+00,1.845808699727058411e-02
2.483241558074951172e+00,1.827570237219333649e-02
2.487243652343750000e+00,1.809483021497726440e-02
2.491245746612548828e+00,1.791545934975147247e-02
2.495247602462768555e+00,1.773759536445140839e-02
2.499249458312988281e+00,1.756121590733528137e-02
2.503251552581787109e+00,1.738630048930644989e-02
2.507253646850585938e+00,1.721285469830036163e-02
2.511255741119384766e+00,1.704085990786552429e-02
2.515257596969604492e+00,1.687032729387283325e-02
2.519259452819824219e+00,1.670123264193534851e-02
2.523261547088623047e+00,1.653356105089187622e-02
2.527263641357421875e+00,1.636730693280696869e-02
2.531265735626220703e+00,1.620247028768062592e-02
2.535267591476440430e+00,1.603904180228710175e-02
2.539269447326660156e+00,1.587700843811035156e-02
2.543271541595458984e+00,1.571635156869888306e-02
2.547273635864257812e+00,1.555707026273012161e-02
2.551275730133056641e+00,1.539915800094604492e-02
2.555277585983276367e+00,1.524261105805635452e-02
2.559279441833496094e+00,1.508741639554500580e-02
2.563281536102294922e+00,1.493355538696050644e-02
2.567283630371093750e+00,1.478102337568998337e-02
2.571285724639892578e+00,1.462981477379798889e-02
2.575287580490112305e+00,1.447992958128452301e-02
2.579289436340332031e+00,1.433135569095611572e-02
2.583291530609130859e+00,1.418406516313552856e-02
2.587293624877929688e+00,1.403806451708078384e-02
2.591295719146728516e+00,1.389334350824356079e-02
2.595297574996948242e+00,1.374990679323673248e-02
2.599299430847167969e+00,1.360772922635078430e-02
2.603301525115966797e+00,1.346679963171482086e-02
2.607303619384765625e+00,1.332711335271596909e-02
2.611305713653564453e+00,1.318866573274135590e-02
2.615307569503784180e+00,1.305145770311355591e-02
2.619309663772583008e+00,1.291546225547790527e-02
2.623311519622802734e+00,1.278068404644727707e-02
2.627313613891601562e+00,1.264710538089275360e-02
2.631315708160400391e+00,1.251471973955631256e-02
2.635317564010620117e+00,1.238353084772825241e-02
2.639319658279418945e+00,1.225351262837648392e-02
2.643321514129638672e+00,1.212467160075902939e-02
2.647323608398437500e+00,1.199698820710182190e-02
2.651325702667236328e+00,1.187045592814683914e-02
2.655327558517456055e+00,1.174508035182952881e-02
2.659329652786254883e+00,1.162083446979522705e-02
2.663331508636474609e+00,1.149772759526968002e-02
2.667333602905273438e+00,1.137573551386594772e-02
2.671335697174072266e+00,1.125485356897115707e-02
2.675337791442871094e+00,1.113508269190788269e-02
2.679339647293090820e+00,1.101641170680522919e-02
2.683341503143310547e+00,1.089883502572774887e-02
2.687343597412109375e+00,1.078233309090137482e-02
2.691345691680908203e+00,1.066690590232610703e-02
2.695347785949707031e+00,1.055254321545362473e-02
2.699349641799926758e+00,1.043924782425165176e-02
2.703351497650146484e+00,1.032700296491384506e-02
2.707353591918945312e+00,1.021579466760158539e-02
2.711355686187744141e+00,1.010562293231487274e-02
2.715357780456542969e+00,9.996476583182811737e-03
2.719359636306762695e+00,9.888359345495700836e-03
2.723361492156982422e+00,9.781254455447196960e-03
2.727363586425781250e+00,9.675148874521255493e-03
2.731365680694580078e+00,9.570040740072727203e-03
2.735367774963378906e+00,9.465923532843589783e-03
2.739369630813598633e+00,9.362793527543544769e-03
2.743371486663818359e+00,9.260639548301696777e-03
2.747373580932617188e+00,9.159449487924575806e-03
2.751375675201416016e+00,9.059217758476734161e-03
2.755377769470214844e+00,8.959938772022724152e-03
2.759379625320434570e+00,8.861613459885120392e-03
2.763381481170654297e+00,8.764225058257579803e-03
2.767383575439453125e+00,8.667763322591781616e-03
2.771385669708251953e+00,8.572225458920001984e-03
2.775387763977050781e+00,8.477605879306793213e-03
2.779389619827270508e+00,8.383902721107006073e-03
2.783391714096069336e+00,8.291093632578849792e-03
2.787393569946289062e+00,8.199190720915794373e-03
2.791395664215087891e+00,8.108167909085750580e-03
2.795397758483886719e+00,8.018027991056442261e-03
2.799399614334106445e+00,7.928769104182720184e-03
2.803401708602905273e+00,7.840370759367942810e-03
2.807403564453125000e+00,7.752841804176568985e-03
2.811405658721923828e+00,7.666159886866807938e-03
2.815407752990722656e+00,7.580326870083808899e-03
2.819409608840942383e+00,7.495340425521135330e-03
2.823411703109741211e+00,7.411182858049869537e-03
2.827413558959960938e+00,7.327856030315160751e-03
2.831415653228759766e+00,7.245347835123538971e-03
2.835417747497558594e+00,7.163652218878269196e-03
2.839419841766357422e+00,7.082762196660041809e-03
2.843421697616577148e+00,7.002682890743017197e-03
2.847423553466796875e+00,6.923396605998277664e-03
2.851425647735595703e+00,6.844890303909778595e-03
2.855427742004394531e+00,6.767171435058116913e-03
2.859429836273193359e+00,6.690222304314374924e-03
2.863431692123413086e+00,6.614051759243011475e-03
2.867433547973632812e+00,6.538638379424810410e-03
2.871435642242431641e+00,6.463980302214622498e-03
2.875437736511230469e+00,6.390074267983436584e-03
2.879439830780029297e+00,6.316907703876495361e-03
2.883441686630249023e+00,6.244486663490533829e-03
2.887443542480468750e+00,6.172795314341783524e-03
2.891445636749267578e+00,6.101825740188360214e-03
2.895447731018066406e+00,6.031574215739965439e-03
2.899449825286865234e+00,5.962037481367588043e-03
2.903451681137084961e+00,5.893210414797067642e-03
2.907453536987304688e+00,5.825085565447807312e-03
2.911455631256103516e+00,5.757652223110198975e-03
2.915457725524902344e+00,5.690907128155231476e-03
2.919459819793701172e+00,5.624847486615180969e-03
2.923461675643920898e+00,5.559469573199748993e-03
2.927463531494140625e+00,5.494762677699327469e-03
2.931465625762939453e+00,5.430718418210744858e-03
2.935467720031738281e+00,5.367333535104990005e-03
2.939469814300537109e+00,5.304605234414339066e-03
2.943471670150756836e+00,5.242529325187206268e-03
2.947473526000976562e+00,5.181096494197845459e-03
2.951475620269775391e+00,5.120297893881797791e-03
2.955477714538574219e+00,5.060130264610052109e-03
2.959479808807373047e+00,5.000591278076171875e-03
2.963481664657592773e+00,4.941677674651145935e-03
2.967483758926391602e+00,4.883376415818929672e-03
2.971485614776611328e+00,4.825687035918235779e-03
2.975487709045410156e+00,4.768602550029754639e-03
2.979489803314208984e+00,4.712115973234176636e-03
2.983491659164428711e+00,4.656227771192789078e-03
2.987493753433227539e+00,4.600923508405685425e-03
2.991495609283447266e+00,4.546208772808313370e-03
2.995497703552246094e+00,4.492070060223340988e-03
2.999499797821044922e+00,4.438504111021757126e-03
3.003501653671264648e+00,4.385509528219699860e-03
3.007503747940063477e+00,4.333073738962411880e-03
3.011505603790283203e+00,4.281201399862766266e-03
3.015507698059082031e+00,4.229879472404718399e-03
3.019509792327880859e+00,4.179105162620544434e-03
3.023511648178100586e+00,4.128877073526382446e-03
3.027513742446899414e+00,4.079184960573911667e-03
3.031515598297119141e+00,4.030029289424419403e-03
3.035517692565917969e+00,3.981397487223148346e-03
3.039519786834716797e+00,3.933290485292673111e-03
3.043521642684936523e+00,3.885705489665269852e-03
3.047523736953735352e+00,3.838632255792617798e-03
3.051525592803955078e+00,3.792071482166647911e-03
3.055527687072753906e+00,3.746013157069683075e-03
3.059529781341552734e+00,3.700453555211424828e-03
3.063531875610351562e+00,3.655391279608011246e-03
3.067533731460571289e+00,3.610820509493350983e-03
3.071535587310791016e+00,3.566737286746501923e-03
3.075537681579589844e+00,3.523133462294936180e-03
3.079539775848388672e+00,3.480006242170929909e-03
3.083541870117187500e+00,3.437353065237402916e-03
3.087543725967407227e+00,3.395168576389551163e-03
3.091545820236206055e+00,3.353447886183857918e-03
3.095547676086425781e+00,3.312187967821955681e-03
3.099549770355224609e+00,3.271380672231316566e-03
3.103551864624023438e+00,3.231025766581296921e-03
3.107553720474243164e+00,3.191119758412241936e-03
3.111555814743041992e+00,3.151651937514543533e-03
3.115557670593261719e+00,3.112626960501074791e-03
3.119559764862060547e+00,3.074032254517078400e-03
3.123561859130859375e+00,3.035868285223841667e-03
3.127563714981079102e+00,2.998132491484284401e-03
3.131565809249877930e+00,2.960814861580729485e-03
3.135567665100097656e+00,2.923918422311544418e-03
3.139569759368896484e+00,2.887432230636477470e-03
3.143571853637695312e+00,2.851356519386172295e-03
3.147573709487915039e+00,2.815688494592905045e-03
3.151575803756713867e+00,2.780418843030929565e-03
3.155577659606933594e+00,2.745550591498613358e-03
3.159579753875732422e+00,2.711073029786348343e-03
3.163581848144531250e+00,2.676986157894134521e-03
3.167583703994750977e+00,2.643287880346179008e-03
3.171585798263549805e+00,2.609970048069953918e-03
3.175587654113769531e+00,2.577031496912240982e-03
3.179589748382568359e+00,2.544467570260167122e-03
3.183591842651367188e+00,2.512274077162146568e-03
3.187593698501586914e+00,2.480450319126248360e-03
3.191595792770385742e+00,2.448987448588013649e-03
3.195597648620605469e+00,2.417888259515166283e-03
3.199599742889404297e+00,2.387143904343247414e-03
3.203601837158203125e+00,2.356752287596464157e-03
3.207603693008422852e+00,2.326712245121598244e-03
3.211605787277221680e+00,2.297015395015478134e-03
3.215607643127441406e+00,2.267664298415184021e-03
3.219609737396240234e+00,2.238651039078831673e-03
3.223611831665039062e+00,2.209972823038697243e-03
3.227613925933837891e+00,2.181626623496413231e-03
3.231615781784057617e+00,2.153612440451979637e-03
3.235617637634277344e+00,2.125923288986086845e-03
3.239619731903076172e+00,2.098554279655218124e-03
3.243621826171875000e+00,2.071504946798086166e-03
3.247623920440673828e+00,2.044771797955036163e-03
3.251625776290893555e+00,2.018352271988987923e-03
3.255627870559692383e+00,1.992241712287068367e-03
3.259629726409912109e+00,1.966438023373484612e-03
3.263631820678710938e+00,1.940935966558754444e-03
3.267633914947509766e+00,1.915734726935625076e-03
3.271635770797729492e+00,1.890830812044441700e-03
3.275637865066528320e+00,1.866220263764262199e-03
3.279639720916748047e+00,1.841901219449937344e-03
3.283641815185546875e+00,1.817868906073272228e-03
3.287643909454345703e+00,1.794121693819761276e-03
3.291645765304565430e+00,1.770657720044255257e-03
3.295647859573364258e+00,1.747470581904053688e-03
3.299649715423583984e+00,1.724560861475765705e-03
3.303651809692382812e+00,1.701923785731196404e-03
3.307653903961181641e+00,1.679555862210690975e-03
3.311655759811401367e+00,1.657457556575536728e-03
3.315657854080200195e+00,1.635622465983033180e-03
3.319659709930419922e+00,1.614049659110605717e-03
3.323661804199218750e+00,1.592734945006668568e-03
3.327663898468017578e+00,1.571677043102681637e-03
3.331665754318237305e+00,1.550873741507530212e-03
3.335667848587036133e+00,1.530319452285766602e-03
3.339669704437255859e+00,1.510015456005930901e-03
3.343671798706054688e+00,1.489955116994678974e-03
3.347673892974853516e+00,1.470138202421367168e-03
3.351675748825073242e+00,1.450562733225524426e-03
3.355677843093872070e+00,1.431224052794277668e-03
3.359679698944091797e+00,1.412120996974408627e-03
3.363681793212890625e+00,1.393250306136906147e-03
3.367683887481689453e+00,1.374608720652759075e-03
3.371685743331909180e+00,1.356196589767932892e-03
3.375687837600708008e+00,1.338008791208267212e-03
3.379689693450927734e+00,1.320044742897152901e-03
3.383691787719726562e+00,1.302299555391073227e-03
3.387693881988525391e+00,1.284772646613419056e-03
3.391695976257324219e+00,1.267461106181144714e-03
3.395697832107543945e+00,1.250364235602319241e-03
3.399699687957763672e+00,1.233478193171322346e-03
3.403701782226562500e+00,1.216799137182533741e-03
3.407703876495361328e+00,1.200326834805309772e-03
3.411705970764160156e+00,1.184058142825961113e-03
3.415707826614379883e+00,1.167992828413844109e-03
3.419709920883178711e+00,1.152125769294798374e-03
3.423711776733398438e+00,1.136456849053502083e-03
3.427713871002197266e+00,1.120982342399656773e-03
3.431715965270996094e+00,1.105701085180044174e-03
3.435717821121215820e+00,1.090610981918871403e-03
3.439719915390014648e+00,1.075709471479058266e-03
3.443721771240234375e+00,1.060994807630777359e-03
3.447723865509033203e+00,1.046463963575661182e-03
3.451725959777832031e+00,1.032115425914525986e-03
3.455727815628051758e+00,1.017948496155440807e-03
3.459729909896850586e+00,1.003958866931498051e-03
3.463731765747070312e+00,9.901468874886631966e-04
3.467733860015869141e+00,9.765081340447068214e-04
3.471735954284667969e+00,9.630415588617324829e-04
3.475737810134887695e+00,9.497467544861137867e-04
3.479739904403686523e+00,9.366194135509431362e-04
3.483741760253906250e+00,9.236597688868641853e-04
3.487743854522705078e+00,9.108638623729348183e-04
3.491745948791503906e+00,8.982311119325459003e-04
3.495747804641723633e+00,8.857595967128872871e-04
3.499749898910522461e+00,8.734470466151833534e-04
3.503751754760742188e+00,8.612921228632330894e-04
3.507753849029541016e+00,8.492921479046344757e-04
3.511755943298339844e+00,8.374462486244738102e-04
3.515757799148559570e+00,8.257529116235673428e-04
3.519759893417358398e+00,8.142089354805648327e-04
3.523761749267578125e+00,8.028144366107881069e-04
3.527763843536376953e+00,7.915658643469214439e-04
3.531765937805175781e+00,7.804625201970338821e-04
3.535767793655395508e+00,7.695032400079071522e-04
3.539769887924194336e+00,7.586848805658519268e-04
3.543771743774414062e+00,7.480074418708682060e-04
3.547773838043212891e+00,7.374677225016057491e-04
3.551775932312011719e+00,7.270649657584726810e-04
3.555777788162231445e+00,7.167981239035725594e-04
3.559779882431030273e+00,7.066644029691815376e-04
3.563781976699829102e+00,6.966623477637767792e-04
3.567783832550048828e+00,6.867919582873582840e-04
3.571785926818847656e+00,6.770495674572885036e-04
3.575787782669067383e+00,6.674354081042110920e-04
3.579789876937866211e+00,6.579468608833849430e-04
3.583791971206665039e+00,6.485827034339308739e-04
3.587793827056884766e+00,6.393420626409351826e-04
3.591795921325683594e+00,6.302224937826395035e-04
3.595798015594482422e+00,6.212230073288083076e-04
3.599799871444702148e+00,6.123429629951715469e-04
3.603801965713500977e+00,6.035794503986835480e-04
3.607803821563720703e+00,5.949323531240224838e-04
3.611805915832519531e+00,5.863992846570909023e-04
3.615808010101318359e+00,5.779795465059578419e-04
3.619809865951538086e+00,5.696717416867613792e-04
3.623811960220336914e+00,5.614739493466913700e-04
3.627813816070556641e+00,5.533859366551041603e-04
3.631815910339355469e+00,5.454050842672586441e-04
3.635818004608154297e+00,5.375306354835629463e-04
3.639819860458374023e+00,5.297620664350688457e-04
3.643821954727172852e+00,5.220967577770352364e-04
3.647823810577392578e+00,5.145345348864793777e-04
3.651825904846191406e+00,5.070733604952692986e-04
3.655827999114990234e+00,4.997125361114740372e-04
3.659829854965209961e+00,4.924508393742144108e-04
3.663831949234008789e+00,4.852867568843066692e-04
3.667833805084228516e+00,4.782193864230066538e-04
3.671835899353027344e+00,4.712470690719783306e-04
3.675837993621826172e+00,4.643691063392907381e-04
3.679839849472045898e+00,4.575843340717256069e-04
3.683841943740844727e+00,4.508913843892514706e-04
3.687843799591064453e+00,4.442893259692937136e-04
3.691845893859863281e+00,4.377766163088381290e-04
3.695847988128662109e+00,4.313526442274451256e-04
3.699849843978881836e+00,4.250163619872182608e-04
3.703851938247680664e+00,4.187660815659910440e-04
3.707853794097900391e+00,4.126015119254589081e-04
3.711855888366699219e+00,4.065207613166421652e-04
3.715857982635498047e+00,4.005231312476098537e-04
3.719859838485717773e+00,3.946081560570746660e-04
3.723861932754516602e+00,3.887740604113787413e-04
3.727863788604736328e+00,3.830201458185911179e-04
3.731865882873535156e+00,3.773453063331544399e-04
3.735867977142333984e+00,3.717483195941895247e-04
3.739869832992553711e+00,3.662289818748831749e-04
3.743871927261352539e+00,3.607855178415775299e-04
3.747874021530151367e+00,3.554172290023416281e-04
3.751875877380371094e+00,3.501234459690749645e-04
3.755877971649169922e+00,3.449028008617460728e-04
3.759879827499389648e+00,3.397547698114067316e-04
3.763881921768188477e+00,3.346778394188731909e-04
3.767884016036987305e+00,3.296716313343495131e-04
3.771885871887207031e+00,3.247353015467524529e-04
3.775887966156005859e+00,3.198675694875419140e-04
3.779890060424804688e+00,3.150676784571260214e-04
3.783891916275024414e+00,3.103352501057088375e-04
3.787894010543823242e+00,3.056686546187847853e-04
3.791895866394042969e+00,3.010676009580492973e-04
3.795897960662841797e+00,2.965308958664536476e-04
3.799900054931640625e+00,2.920578117482364178e-04
3.803901910781860352e+00,2.876479411497712135e-04
3.807904005050659180e+00,2.832997997757047415e-04
3.811905860900878906e+00,2.790131256915628910e-04
3.815907955169677734e+00,2.747867547441273928e-04
3.819910049438476562e+00,2.706199884414672852e-04
3.823911905288696289e+00,2.665124775376170874e-04
3.827913999557495117e+00,2.624627668410539627e-04
3.831915855407714844e+00,2.584706817287951708e-04
3.835917949676513672e+00,2.545350871514528990e-04
3.839920043945312500e+00,2.506554301362484694e-04
3.843921899795532227e+00,2.468310412950813770e-04
3.847923994064331055e+00,2.430609602015465498e-04
3.851925849914550781e+00,2.393449249211698771e-04
3.855927944183349609e+00,2.356816403334960341e-04
3.859930038452148438e+00,2.320706698810681701e-04
3.863931894302368164e+00,2.285116352140903473e-04
3.867933988571166992e+00,2.250033285235986114e-04
3.871935844421386719e+00,2.215456188423559070e-04
3.875937938690185547e+00,2.181372838094830513e-04
3.879940032958984375e+00,2.147779014194384217e-04
3.883941888809204102e+00,2.114671369781717658e-04
3.887943983078002930e+00,2.082039427477866411e-04
3.891946077346801758e+00,2.049876784440129995e-04
3.895947933197021484e+00,2.018180966842919588e-04
3.899950027465820312e+00,1.986942079383879900e-04
3.903951883316040039e+00,1.956157066160812974e-04
3.907953977584838867e+00,1.925815886352211237e-04
3.911956071853637695e+00,1.895915484055876732e-04
3.915957927703857422e+00,1.866450766101479530e-04
3.919960021972656250e+00,1.837412564782425761e-04
3.923961877822875977e+00,1.808799279388040304e-04
3.927963972091674805e+00,1.780602033250033855e-04
3.931966066360473633e+00,1.752815733198076487e-04
3.935967922210693359e+00,1.725436741253361106e-04
3.939970016479492188e+00,1.698456326266750693e-04
3.943971872329711914e+00,1.671873178565874696e-04
3.947973966598510742e+00,1.645678421482443810e-04
3.951976060867309570e+00,1.619867834961041808e-04
3.955977916717529297e+00,1.594437926542013884e-04
3.959980010986328125e+00,1.569380838191136718e-04
3.963982105255126953e+00,1.544692640891298652e-04
3.967983961105346680e+00,1.520369405625388026e-04
3.971986055374145508e+00,1.496404438512399793e-04
3.975987911224365234e+00,1.472794683650135994e-04
3.979990005493164062e+00,1.449533156119287014e-04
3.983992099761962891e+00,1.426615926902741194e-04
3.987993955612182617e+00,1.404040231136605144e-04
3.991996049880981445e+00,1.381798210786655545e-04
3.995997905731201172e+00,1.359887683065608144e-04
4.000000000000000000e+00,1.338302245130762458e-04


==> figures/trajectories/target.csv <==
x,pdf
-4.000000000000000000e+00,1.020373829874188232e-08
-3.995997905731201172e+00,1.074822719715484709e-08
-3.991996049880981445e+00,1.132080029719872982e-08
-3.987993955612182617e+00,1.192298615393383443e-08
-3.983992099761962891e+00,1.255620052376116291e-08
-3.979990005493164062e+00,1.322200837705622689e-08
-3.975987911224365234e+00,1.392198001326505619e-08
-3.971986055374145508e+00,1.465777810238932943e-08
-3.967983961105346680e+00,1.543125804914780019e-08
-3.963982105255126953e+00,1.624431256175284943e-08
-3.959980010986328125e+00,1.709880415035058832e-08
-3.955977916717529297e+00,1.799683957415254554e-08
-3.951976060867309570e+00,1.894037637839574018e-08
-3.947973966598510742e+00,1.993189613358481438e-08
-3.943971872329711914e+00,2.097368145825839747e-08
-3.939970016479492188e+00,2.206815352678859199e-08
-3.935967922210693359e+00,2.321783121317366749e-08
-3.931966066360473633e+00,2.442530799839914835e-08
-3.927963972091674805e+00,2.569369605964766379e-08
-3.923961877822875977e+00,2.702578250080023281e-08
-3.919960021972656250e+00,2.842462798469114205e-08
-3.915957927703857422e+00,2.989353831139851536e-08
-3.911956071853637695e+00,3.143563276353233960e-08
-3.907953977584838867e+00,3.305481754978245590e-08
-3.903951883316040039e+00,3.475462051483191317e-08
-3.899950027465820312e+00,3.653890345844956755e-08
-3.895947933197021484e+00,3.841174844865236082e-08
-3.891946077346801758e+00,4.037708833948272513e-08
-3.887943983078002930e+00,4.243982587581740518e-08
-3.883941888809204102e+00,4.460436642261811357e-08
-3.879940032958984375e+00,4.687555232862905541e-08
-3.875937938690185547e+00,4.925848529069298820e-08
-3.871935844421386719e+00,5.175835937620831828e-08
-3.867933988571166992e+00,5.438047878669749480e-08
-3.863931894302368164e+00,5.713114248351303104e-08
-3.859930038452148438e+00,6.001618402251551743e-08
-3.855927944183349609e+00,6.304180999450181844e-08
-3.851925849914550781e+00,6.621466042133761221e-08
-3.847923994064331055e+00,6.954129361247396446e-08
-3.843921899795532227e+00,7.302955395971366670e-08
-3.839920043945312500e+00,7.668672452609825996e-08
-3.835917949676513672e+00,8.052059286001167493e-08
-3.831915855407714844e+00,8.453933730834251037e-08
-3.827913999557495117e+00,8.875088752802184899e-08
-3.823911905288696289e+00,9.316557481042764266e-08
-3.819910049438476562e+00,9.779184750868807896e-08
-3.815907955169677734e+00,1.026397100645226601e-07
-3.811905860900878906e+00,1.077192663956338947e-07
-3.807904005050659180e+00,1.130405138383139274e-07
-3.803901910781860352e+00,1.186156808330451895e-07
-3.799900054931640625e+00,1.244559655333432602e-07
-3.795897960662841797e+00,1.305734826928528491e-07
-3.791895866394042969e+00,1.369805744388941093e-07
-3.787894010543823242e+00,1.436897321127617033e-07
-3.783891916275024414e+00,1.507161471181461820e-07
-3.779890060424804688e+00,1.580737887252325891e-07
-3.775887966156005859e+00,1.657771804275398608e-07
-3.771885871887207031e+00,1.738420536412377260e-07
-3.767884016036987305e+00,1.822836139808714506e-07
-3.763881921768188477e+00,1.911208755700499751e-07
-3.759879827499389648e+00,2.003705361630636617e-07
-3.755877971649169922e+00,2.100512119795894250e-07
-3.751875877380371094e+00,2.201817466129796230e-07
-3.747874021530151367e+00,2.307810689217149047e-07
-3.743871927261352539e+00,2.418726126052206382e-07
-3.739869832992553711e+00,2.534771965656545945e-07
-3.735867977142333984e+00,2.656169897363724886e-07
-3.731865882873535156e+00,2.783158947750052903e-07
-3.727863788604736328e+00,2.915985817253385903e-07
-3.723861932754516602e+00,3.054892374620976625e-07
-3.719859838485717773e+00,3.200177900453127222e-07
-3.715857982635498047e+00,3.352101316522748675e-07
-3.711855888366699219e+00,3.510959345476294402e-07
-3.707853794097900391e+00,3.677047288874746300e-07
-3.703851938247680664e+00,3.850665279969689436e-07
-3.699849843978881836e+00,4.032177400858927285e-07
-3.695847988128662109e+00,4.221911353852192406e-07
-3.691845893859863281e+00,4.420214452238724334e-07
-3.687843799591064453e+00,4.627470673312927829e-07
-3.683841943740844727e+00,4.844018803851213306e-07
-3.679839849472045898e+00,5.070329507361748256e-07
-3.675837993621826172e+00,5.306787329573126044e-07
-3.671835899353027344e+00,5.553827691073820461e-07
-3.667833805084228516e+00,5.811897381136077456e-07
-3.663831949234008789e+00,6.081447736505651847e-07
-3.659829854965209961e+00,6.363021043398475740e-07
-3.655827999114990234e+00,6.657097628703922965e-07
-3.651825904846191406e+00,6.964207841519964859e-07
-3.647823810577392578e+00,7.284894536496722139e-07
-3.643821954727172852e+00,7.619709094797144644e-07
-3.639819860458374023e+00,7.969304078869754449e-07
-3.635818004608154297e+00,8.334278618349344470e-07
-3.631815910339355469e+00,8.715277886039984878e-07
-3.627813816070556641e+00,9.112955581258574966e-07
-3.623811960220336914e+00,9.527970519229711499e-07
-3.619809865951538086e+00,9.961125897461897694e-07
-3.615808010101318359e+00,1.041314931171655189e-06
-3.611805915832519531e+00,1.088482349587138742e-06
-3.607803821563720703e+00,1.137694084718532395e-06
-3.603801965713500977e+00,1.189029603665403556e-06
-3.599799871444702148e+00,1.242589178218622692e-06
-3.595798015594482422e+00,1.298456254517077468e-06
-3.591795921325683594e+00,1.356726215817616321e-06
-3.587793827056884766e+00,1.417497514921706170e-06
-3.583791971206665039e+00,1.480865307712520007e-06
-3.579789876937866211e+00,1.546951011732744519e-06
-3.575787782669067383e+00,1.615854671399574727e-06
-3.571785926818847656e+00,1.687692247287486680e-06
-3.567783832550048828e+00,1.762584020070789848e-06
-3.563781976699829102e+00,1.840641175476775970e-06
-3.559779882431030273e+00,1.922010369526105933e-06
-3.555777788162231445e+00,2.006817794608650729e-06
-3.551775932312011719e+00,2.095199306495487690e-06
-3.547773838043212891e+00,2.187295876865391620e-06
-3.543771743774414062e+00,2.283260073454584926e-06
-3.539769887924194336e+00,2.383232413194491528e-06
-3.535767793655395508e+00,2.487391839167685248e-06
-3.531765937805175781e+00,2.595898195068002678e-06
-3.527763843536376953e+00,2.708921101657324471e-06
-3.523761749267578125e+00,2.826638365149847232e-06
-3.519759893417358398e+00,2.949220743175828829e-06
-3.515757799148559570e+00,3.076884240726940334e-06
-3.511755943298339844e+00,3.209819851690554060e-06
-3.507753849029541016e+00,3.348230848132516257e-06
-3.503751754760742188e+00,3.492327095955261029e-06
-3.499749898910522461e+00,3.642318915808573365e-06
-3.495747804641723633e+00,3.798470288529642858e-06
-3.491745948791503906e+00,3.960994945373386145e-06
-3.487743854522705078e+00,4.130142770009115338e-06
-3.483741760253906250e+00,4.306164555600844324e-06
-3.479739904403686523e+00,4.489311322686262429e-06
-3.475737810134887695e+00,4.679899575421586633e-06
-3.471735954284667969e+00,4.878183517575962469e-06
-3.467733860015869141e+00,5.084466010885080323e-06
-3.463731765747070312e+00,5.299042186379665509e-06
-3.459729909896850586e+00,5.522205810848390684e-06
-3.455727815628051758e+00,5.754333415097789839e-06
-3.451725959777832031e+00,5.995737865305272862e-06
-3.447723865509033203e+00,6.246775683393934742e-06
-3.443721771240234375e+00,6.507796570076607168e-06
-3.439719915390014648e+00,6.779149316571420059e-06
-3.435717821121215820e+00,7.061290489218663424e-06
-3.431715965270996094e+00,7.354578428930835798e-06
-3.427713871002197266e+00,7.659434231754858047e-06
-3.423711776733398438e+00,7.976295819389633834e-06
-3.419709920883178711e+00,8.305552000820171088e-06
-3.415707826614379883e+00,8.647763934277463704e-06
-3.411705970764160156e+00,9.003339073387905955e-06
-3.407703876495361328e+00,9.372791282657999545e-06
-3.403701782226562500e+00,9.756613508216105402e-06
-3.399699687957763672e+00,1.015534053294686601e-05
-3.395697832107543945e+00,1.056949531630380079e-05
-3.391695976257324219e+00,1.099965811590664089e-05
-3.387693881988525391e+00,1.144644465966848657e-05
-3.383691787719726562e+00,1.191041337733622640e-05
-3.379689693450927734e+00,1.239221910509513691e-05
-3.375687837600708008e+00,1.289243300561793149e-05
-3.371685743331909180e+00,1.341180086456006393e-05
-3.367683887481689453e+00,1.395093568135052919e-05
-3.363681793212890625e+00,1.451062053092755377e-05
-3.359679698944091797e+00,1.509155026724329218e-05
-3.355677843093872070e+00,1.569443702464923263e-05
-3.351675748825073242e+00,1.632016028452198952e-05
-3.347673892974853516e+00,1.696940853435080498e-05
-3.343671798706054688e+00,1.764312037266790867e-05
-3.339669704437255859e+00,1.834212889662012458e-05
-3.335667848587036133e+00,1.906723082356620580e-05
-3.331665754318237305e+00,1.981946661544498056e-05
-3.327663898468017578e+00,2.059969119727611542e-05
-3.323661804199218750e+00,2.140897595381829888e-05
-3.319659709930419922e+00,2.224825038865674287e-05
-3.315657854080200195e+00,2.311850767000578344e-05
-3.311655759811401367e+00,2.402097197773400694e-05
-3.307653903961181641e+00,2.495659646228887141e-05
-3.303651809692382812e+00,2.592663440736941993e-05
-3.299649715423583984e+00,2.693224632821511477e-05
-3.295647859573364258e+00,2.797454180836211890e-05
-3.291645765304565430e+00,2.905490327975712717e-05
-3.287643909454345703e+00,3.017451126652304083e-05
-3.283641815185546875e+00,3.133481368422508240e-05
-3.279639720916748047e+00,3.253715112805366516e-05
-3.275637865066528320e+00,3.378283145138993859e-05
-3.271635770797729492e+00,3.507348446873947978e-05
-3.267633914947509766e+00,3.641045987023971975e-05
-3.263631820678710938e+00,3.779541293624788523e-05
-3.259629726409912109e+00,3.922989708371460438e-05
-3.255627870559692383e+00,4.071553121320903301e-05
-3.251625776290893555e+00,4.225411976221948862e-05
-3.247623920440673828e+00,4.384720887173898518e-05
-3.243621826171875000e+00,4.549684672383591533e-05
-3.239619731903076172e+00,4.720476863440126181e-05
-3.235617637634277344e+00,4.897283724858425558e-05
-3.231615781784057617e+00,5.080300979898311198e-05
-3.227613925933837891e+00,5.269735265756025910e-05
-3.223611831665039062e+00,5.465806316351518035e-05
-3.219609737396240234e+00,5.668717494700103998e-05
-3.215607643127441406e+00,5.878685260540805757e-05
-3.211605787277221680e+00,6.095936259953305125e-05
-3.207603693008422852e+00,6.320721877273172140e-05
-3.203601837158203125e+00,6.553257844643667340e-05
-3.199599742889404297e+00,6.793818465666845441e-05
-3.195597648620605469e+00,7.042652578093111515e-05
-3.191595792770385742e+00,7.299987191800028086e-05
-3.187593698501586914e+00,7.566143904114142060e-05
-3.183591842651367188e+00,7.841354090487584472e-05
-3.179589748382568359e+00,8.125946624204516411e-05
-3.175587654113769531e+00,8.420189988100901246e-05
-3.171585798263549805e+00,8.724372310098260641e-05
-3.167583703994750977e+00,9.038840653374791145e-05
-3.163581848144531250e+00,9.363875869894400239e-05
-3.159579753875732422e+00,9.699835936771705747e-05
-3.155577659606933594e+00,1.004705045488663018e-04
-3.151575803756713867e+00,1.040583447320386767e-04
-3.147573709487915039e+00,1.077659399015828967e-04
-3.143571853637695312e+00,1.115964842028915882e-04
-3.139569759368896484e+00,1.155541249318048358e-04
-3.135567665100097656e+00,1.196426092064939439e-04
-3.131565809249877930e+00,1.238654367625713348e-04
-3.127563714981079102e+00,1.282274315599352121e-04
-3.123561859130859375e+00,1.327321660937741399e-04
-3.119559764862060547e+00,1.373843406327068806e-04
-3.115557670593261719e+00,1.421881752321496606e-04
-3.111555814743041992e+00,1.471479190513491631e-04
-3.107553720474243164e+00,1.522687671240419149e-04
-3.103551864624023438e+00,1.575548812979832292e-04
-3.099549770355224609e+00,1.630118640605360270e-04
-3.095547676086425781e+00,1.686443138169124722e-04
-3.091545820236206055e+00,1.744570035953074694e-04
-3.087543725967407227e+00,1.804560015443712473e-04
-3.083541870117187500e+00,1.866458915174007416e-04
-3.079539775848388672e+00,1.930331200128421187e-04
-3.075537681579589844e+00,1.996229111682623625e-04
-3.071535587310791016e+00,2.064211294054985046e-04
-3.067533731460571289e+00,2.134334645234048367e-04
-3.063531875610351562e+00,2.206662320531904697e-04
-3.059529781341552734e+00,2.281261549796909094e-04
-3.055527687072753906e+00,2.358194615226238966e-04
-3.051525592803955078e+00,2.437527291476726532e-04
-3.047523736953735352e+00,2.519323024898767471e-04
-3.043521642684936523e+00,2.603659231681376696e-04
-3.039519786834716797e+00,2.690597611945122480e-04
-3.035517692565917969e+00,2.780223148874938488e-04
-3.031515598297119141e+00,2.872602490242570639e-04
-3.027513742446899414e+00,2.967809268739074469e-04
-3.023511648178100586e+00,3.065931668970733881e-04
-3.019509792327880859e+00,3.167036920785903931e-04
-3.015507698059082031e+00,3.271221939940005541e-04
-3.011505603790283203e+00,3.378563851583749056e-04
-3.007503747940063477e+00,3.489141818135976791e-04
-3.003501653671264648e+00,3.603057120926678181e-04
-2.999499797821044922e+00,3.720386885106563568e-04
-2.995497703552246094e+00,3.841235011350363493e-04
-2.991495609283447266e+00,3.965694340877234936e-04
-2.987493753433227539e+00,4.093846655450761318e-04
-2.983491659164428711e+00,4.225815937388688326e-04
-2.979489803314208984e+00,4.361675528343766928e-04
-2.975487709045410156e+00,4.501554940361529589e-04
-2.971485614776611328e+00,4.645545559469610453e-04
-2.967483758926391602e+00,4.793749540112912655e-04
-2.963481664657592773e+00,4.946297267451882362e-04
-2.959479808807373047e+00,5.103279836475849152e-04
-2.955477714538574219e+00,5.264831706881523132e-04
-2.951475620269775391e+00,5.431064055301249027e-04
-2.947473526000976562e+00,5.602096789516508579e-04
-2.943471670150756836e+00,5.778038757853209972e-04
-2.939469814300537109e+00,5.959031987003982067e-04
-2.935467720031738281e+00,6.145214429125189781e-04
-2.931465625762939453e+00,6.336708902381360531e-04
-2.927463531494140625e+00,6.533641135320067406e-04
-2.923461675643920898e+00,6.736146751791238785e-04
-2.919459819793701172e+00,6.944370688870549202e-04
-2.915457725524902344e+00,7.158471271395683289e-04
-2.911455631256103516e+00,7.378580630756914616e-04
-2.907453536987304688e+00,7.604848942719399929e-04
-2.903451681137084961e+00,7.837419980205595493e-04
-2.899449825286865234e+00,8.076446247287094593e-04
-2.895447731018066406e+00,8.322122739627957344e-04
-2.891445636749267578e+00,8.574576932005584240e-04
-2.887443542480468750e+00,8.833982865326106548e-04
-2.883441686630249023e+00,9.100497700273990631e-04
-2.879439830780029297e+00,9.374289656989276409e-04
-2.875437736511230469e+00,9.655577014200389385e-04
-2.871435642242431641e+00,9.944498306140303612e-04
-2.867433547973632812e+00,1.024125027470290661e-03
-2.863431692123413086e+00,1.054599531926214695e-03
-2.859429836273193359e+00,1.085893600247800350e-03
-2.855427742004394531e+00,1.118028652854263783e-03
-2.851425647735595703e+00,1.151022734120488167e-03
-2.847423553466796875e+00,1.184895285405218601e-03
-2.843421697616577148e+00,1.219664700329303741e-03
-2.839419841766357422e+00,1.255355193279683590e-03
-2.835417747497558594e+00,1.291987719014286995e-03
-2.831415653228759766e+00,1.329582068137824535e-03
-2.827413558959960938e+00,1.368162571452558041e-03
-2.823411703109741211e+00,1.407745759934186935e-03
-2.819409608840942383e+00,1.448361086659133434e-03
-2.815407752990722656e+00,1.490027294494211674e-03
-2.811405658721923828e+00,1.532770809717476368e-03
-2.807403564453125000e+00,1.576614915393292904e-03
-2.803401708602905273e+00,1.621580217033624649e-03
-2.799399614334106445e+00,1.667697448283433914e-03
-2.795397758483886719e+00,1.714985817670822144e-03
-2.791395664215087891e+00,1.763476873748004436e-03
-2.787393569946289062e+00,1.813193783164024353e-03
-2.783391714096069336e+00,1.864160411059856415e-03
-2.779389619827270508e+00,1.916408888064324856e-03
-2.775387763977050781e+00,1.969960052520036697e-03
-2.771385669708251953e+00,2.024850575253367424e-03
-2.767383575439453125e+00,2.081102458760142326e-03
-2.763381481170654297e+00,2.138745971024036407e-03
-2.759379625320434570e+00,2.197806723415851593e-03
-2.755377769470214844e+00,2.258317777886986732e-03
-2.751375675201416016e+00,2.320313360542058945e-03
-2.747373580932617188e+00,2.383818384259939194e-03
-2.743371486663818359e+00,2.448866842314600945e-03
-2.739369630813598633e+00,2.515483880415558815e-03
-2.735367774963378906e+00,2.583705820143222809e-03
-2.731365680694580078e+00,2.653571078553795815e-03
-2.727363586425781250e+00,2.725106896832585335e-03
-2.723361492156982422e+00,2.798346802592277527e-03
-2.719359636306762695e+00,2.873319899663329124e-03
-2.715357780456542969e+00,2.950065070763230324e-03
-2.711355686187744141e+00,3.028623294085264206e-03
-2.707353591918945312e+00,3.109025768935680389e-03
-2.703351497650146484e+00,3.191305557265877724e-03
-2.699349641799926758e+00,3.275495953857898712e-03
-2.695347785949707031e+00,3.361638169735670090e-03
-2.691345691680908203e+00,3.449773881584405899e-03
-2.687343597412109375e+00,3.539937548339366913e-03
-2.683341503143310547e+00,3.632167819887399673e-03
-2.679339647293090820e+00,3.726495895534753799e-03
-2.675337791442871094e+00,3.822967177256941795e-03
-2.671335697174072266e+00,3.921628929674625397e-03
-2.667333602905273438e+00,4.022515378892421722e-03
-2.663331508636474609e+00,4.125664941966533661e-03
-2.659329652786254883e+00,4.231113940477371216e-03
-2.655327558517456055e+00,4.338918719440698624e-03
-2.651325702667236328e+00,4.449107684195041656e-03
-2.647323608398437500e+00,4.561735317111015320e-03
-2.643321514129638672e+00,4.676840268075466156e-03
-2.639319658279418945e+00,4.794458858668804169e-03
-2.635317564010620117e+00,4.914647899568080902e-03
-2.631315708160400391e+00,5.037439055740833282e-03
-2.627313613891601562e+00,5.162894260138273239e-03
-2.623311519622802734e+00,5.291048903018236160e-03
-2.619309663772583008e+00,5.421940702944993973e-03
-2.615307569503784180e+00,5.555635783821344376e-03
-2.611305713653564453e+00,5.692164879292249680e-03
-2.607303619384765625e+00,5.831587594002485275e-03
-2.603301525115966797e+00,5.973948165774345398e-03
-2.599299430847167969e+00,6.119293626397848129e-03
-2.595297574996948242e+00,6.267665885388851166e-03
-2.591295719146728516e+00,6.419119890779256821e-03
-2.587293624877929688e+00,6.573718506842851639e-03
-2.583291530609130859e+00,6.731498520821332932e-03
-2.579289436340332031e+00,6.892515812069177628e-03
-2.575287580490112305e+00,7.056808564811944962e-03
-2.571285724639892578e+00,7.224439643323421478e-03
-2.567283630371093750e+00,7.395470980554819107e-03
-2.563281536102294922e+00,7.569944020360708237e-03
-2.559279441833496094e+00,7.747912313789129257e-03
-2.555277585983276367e+00,7.929421029984951019e-03
-2.551275730133056641e+00,8.114531636238098145e-03
-2.547273635864257812e+00,8.303307928144931793e-03
-2.543271541595458984e+00,8.495797403156757355e-03
-2.539269447326660156e+00,8.692053146660327911e-03
-2.535267591476440430e+00,8.892117068171501160e-03
-2.531265735626220703e+00,9.096057154238224030e-03
-2.527263641357421875e+00,9.303946048021316528e-03
-2.523261547088623047e+00,9.515820071101188660e-03
-2.519259452819824219e+00,9.731740690767765045e-03
-2.515257596969604492e+00,9.951750747859477997e-03
-2.511255741119384766e+00,1.017591916024684906e-02
-2.507253646850585938e+00,1.040431857109069824e-02
-2.503251552581787109e+00,1.063699275255203247e-02
-2.499249458312988281e+00,1.087399944663047791e-02
-2.495247602462768555e+00,1.111538335680961609e-02
-2.491245746612548828e+00,1.136121153831481934e-02
-2.487243652343750000e+00,1.161156408488750458e-02
-2.483241558074951172e+00,1.186648570001125336e-02
-2.479239463806152344e+00,1.212603226304054260e-02
-2.475237607955932617e+00,1.239024568349123001e-02
-2.471235513687133789e+00,1.265921909362077713e-02
-2.467233657836914062e+00,1.293297763913869858e-02
-2.463231563568115234e+00,1.321161724627017975e-02
-2.459229469299316406e+00,1.349518261849880219e-02
-2.455227613449096680e+00,1.378370635211467743e-02
-2.451225519180297852e+00,1.407729275524616241e-02
-2.447223663330078125e+00,1.437596324831247330e-02
-2.443221569061279297e+00,1.467981096357107162e-02
-2.439219474792480469e+00,1.498888339847326279e-02
-2.435217380523681641e+00,1.530323643237352371e-02
-2.431215524673461914e+00,1.562291104346513748e-02
-2.427213668823242188e+00,1.594799198210239410e-02
-2.423211574554443359e+00,1.627854444086551666e-02
-2.419209480285644531e+00,1.661462523043155670e-02
-2.415207386016845703e+00,1.695628277957439423e-02
-2.411205530166625977e+00,1.730355992913246155e-02
-2.407203674316406250e+00,1.765653677284717560e-02
-2.403201580047607422e+00,1.801529154181480408e-02
-2.399199485778808594e+00,1.837986893951892853e-02
-2.395197391510009766e+00,1.875031739473342896e-02
-2.391195535659790039e+00,1.912667974829673767e-02
-2.387193679809570312e+00,1.950903609395027161e-02
-2.383191585540771484e+00,1.989746280014514923e-02
-2.379189491271972656e+00,2.029199898242950439e-02
-2.375187397003173828e+00,2.069270424544811249e-02
-2.371185541152954102e+00,2.109960466623306274e-02
-2.367183685302734375e+00,2.151278778910636902e-02
-2.363181591033935547e+00,2.193232998251914978e-02
-2.359179496765136719e+00,2.235826477408409119e-02
-2.355177402496337891e+00,2.279064431786537170e-02
-2.351175546646118164e+00,2.322949841618537903e-02
-2.347173690795898438e+00,2.367491088807582855e-02
-2.343171596527099609e+00,2.412696182727813721e-02
-2.339169502258300781e+00,2.458566240966320038e-02
-2.335167407989501953e+00,2.505109272897243500e-02
-2.331165552139282227e+00,2.552326023578643799e-02
-2.327163696289062500e+00,2.600224129855632782e-02
-2.323161602020263672e+00,2.648811228573322296e-02
-2.319159507751464844e+00,2.698091045022010803e-02
-2.315157413482666016e+00,2.748067490756511688e-02
-2.311155557632446289e+00,2.798742800951004028e-02
-2.307153463363647461e+00,2.850127033889293671e-02
-2.303151607513427734e+00,2.902219630777835846e-02
-2.299149513244628906e+00,2.955030649900436401e-02
-2.295147418975830078e+00,3.008561395108699799e-02
-2.291145563125610352e+00,3.062814474105834961e-02
-2.287143468856811523e+00,3.117798641324043274e-02
-2.283141613006591797e+00,3.173512592911720276e-02
-2.279139518737792969e+00,3.229967504739761353e-02
-2.275137424468994141e+00,3.287163004279136658e-02
-2.271135568618774414e+00,3.345100209116935730e-02
-2.267133474349975586e+00,3.403789922595024109e-02
-2.263131618499755859e+00,3.463227674365043640e-02
-2.259129524230957031e+00,3.523425385355949402e-02
-2.255127429962158203e+00,3.584382683038711548e-02
-2.251125335693359375e+00,3.646102547645568848e-02
-2.247123479843139648e+00,3.708584234118461609e-02
-2.243121623992919922e+00,3.771835193037986755e-02
-2.239119529724121094e+00,3.835861384868621826e-02
-2.235117435455322266e+00,3.900662437081336975e-02
-2.231115341186523438e+00,3.966240584850311279e-02
-2.227113485336303711e+00,4.032593593001365662e-02
-2.223111629486083984e+00,4.099730774760246277e-02
-2.219109535217285156e+00,4.167653992772102356e-02
-2.215107440948486328e+00,4.236364364624023438e-02
-2.211105346679687500e+00,4.305862262845039368e-02
-2.207103490829467773e+00,4.376146197319030762e-02
-2.203101634979248047e+00,4.447221010923385620e-02
-2.199099540710449219e+00,4.519093409180641174e-02
-2.195097446441650391e+00,4.591759294271469116e-02
-2.191095352172851562e+00,4.665220901370048523e-02
-2.187093496322631836e+00,4.739473387598991394e-02
-2.183091640472412109e+00,4.814521968364715576e-02
-2.179089546203613281e+00,4.890372976660728455e-02
-2.175087451934814453e+00,4.967021569609642029e-02
-2.171085357666015625e+00,5.044467374682426453e-02
-2.167083501815795898e+00,5.122705921530723572e-02
-2.163081645965576172e+00,5.201741680502891541e-02
-2.159079551696777344e+00,5.281579121947288513e-02
-2.155077457427978516e+00,5.362212285399436951e-02
-2.151075363159179688e+00,5.443641915917396545e-02
-2.147073507308959961e+00,5.525859817862510681e-02
-2.143071413040161133e+00,5.608877167105674744e-02
-2.139069557189941406e+00,5.692679435014724731e-02
-2.135067462921142578e+00,5.777276679873466492e-02
-2.131065368652343750e+00,5.862663686275482178e-02
-2.127063512802124023e+00,5.948830023407936096e-02
-2.123061418533325195e+00,6.035785004496574402e-02
-2.119059562683105469e+00,6.123516708612442017e-02
-2.115057468414306641e+00,6.212031096220016479e-02
-2.111055374145507812e+00,6.301321834325790405e-02
-2.107053518295288086e+00,6.391378492116928101e-02
-2.103051424026489258e+00,6.482209265232086182e-02
-2.099049568176269531e+00,6.573800742626190186e-02
-2.095047473907470703e+00,6.666156649589538574e-02
-2.091045379638671875e+00,6.759270280599594116e-02
-2.087043285369873047e+00,6.853136420249938965e-02
-2.083041429519653320e+00,6.947743892669677734e-02
-2.079039573669433594e+00,7.043094933032989502e-02
-2.075037479400634766e+00,7.139189541339874268e-02
-2.071035385131835938e+00,7.236015796661376953e-02
-2.067033290863037109e+00,7.333569228649139404e-02
-2.063031435012817383e+00,7.431837916374206543e-02
-2.059029579162597656e+00,7.530820369720458984e-02
-2.055027484893798828e+00,7.630517333745956421e-02
-2.051025390625000000e+00,7.730915397405624390e-02
-2.047023296356201172e+00,7.832007855176925659e-02
-2.043021440505981445e+00,7.933782786130905151e-02
-2.039019584655761719e+00,8.036238700151443481e-02
-2.035017490386962891e+00,8.139371126890182495e-02
-2.031015396118164062e+00,8.243168145418167114e-02
-2.027013301849365234e+00,8.347623050212860107e-02
-2.023011445999145508e+00,8.452717959880828857e-02
-2.019009590148925781e+00,8.558452874422073364e-02
-2.015007495880126953e+00,8.664824813604354858e-02
-2.011005401611328125e+00,8.771816641092300415e-02
-2.007003307342529297e+00,8.879420161247253418e-02
-2.003001451492309570e+00,8.987618982791900635e-02
-1.998999357223510742e+00,9.096415340900421143e-02
-1.994997501373291016e+00,9.205787628889083862e-02
-1.990995407104492188e+00,9.315736591815948486e-02
-1.986993312835693359e+00,9.426245093345642090e-02
-1.982991456985473633e+00,9.537296742200851440e-02
-1.978989362716674805e+00,9.648892283439636230e-02
-1.974987506866455078e+00,9.761007875204086304e-02
-1.970985412597656250e+00,9.873642772436141968e-02
-1.966983318328857422e+00,9.986781328916549683e-02
-1.962981462478637695e+00,1.010040193796157837e-01
-1.958979368209838867e+00,1.021450683474540710e-01
-1.954977512359619141e+00,1.032906845211982727e-01
-1.950975418090820312e+00,1.044408828020095825e-01
-1.946973323822021484e+00,1.055954620242118835e-01
-1.942971467971801758e+00,1.067542061209678650e-01
-1.938969373703002930e+00,1.079171299934387207e-01
-1.934967517852783203e+00,1.090839356184005737e-01
-1.930965423583984375e+00,1.102546378970146179e-01
-1.926963329315185547e+00,1.114290058612823486e-01
-1.922961473464965820e+00,1.126068308949470520e-01
-1.918959379196166992e+00,1.137880980968475342e-01
-1.914957523345947266e+00,1.149725168943405151e-01
-1.910955429077148438e+00,1.161600649356842041e-01
-1.906953334808349609e+00,1.173505187034606934e-01
-1.902951478958129883e+00,1.185436546802520752e-01
-1.898949384689331055e+00,1.197394356131553650e-01
-1.894947290420532227e+00,1.209376379847526550e-01
-1.890945434570312500e+00,1.221380233764648438e-01
-1.886943340301513672e+00,1.233405768871307373e-01
-1.882941484451293945e+00,1.245449557900428772e-01
-1.878939390182495117e+00,1.257511526346206665e-01
-1.874937295913696289e+00,1.269589215517044067e-01
-1.870935440063476562e+00,1.281679868698120117e-01
-1.866933345794677734e+00,1.293783634901046753e-01
-1.862931489944458008e+00,1.305896788835525513e-01
-1.858929395675659180e+00,1.318019181489944458e-01
-1.854927301406860352e+00,1.330148130655288696e-01
-1.850925445556640625e+00,1.342281252145767212e-01
-1.846923351287841797e+00,1.354417949914932251e-01
-1.842921495437622070e+00,1.366554796695709229e-01
-1.838919401168823242e+00,1.378691643476486206e-01
-1.834917306900024414e+00,1.390825361013412476e-01
-1.830915451049804688e+00,1.402954012155532837e-01
-1.826913356781005859e+00,1.415076106786727905e-01
-1.822911262512207031e+00,1.427189856767654419e-01
-1.818909406661987305e+00,1.439292132854461670e-01
-1.814907312393188477e+00,1.451382488012313843e-01
-1.810905456542968750e+00,1.463457196950912476e-01
-1.806903362274169922e+00,1.475515961647033691e-01
-1.802901268005371094e+00,1.487556099891662598e-01
-1.798899412155151367e+00,1.499574631452560425e-01
-1.794897317886352539e+00,1.511570960283279419e-01
-1.790895462036132812e+00,1.523541957139968872e-01
-1.786893367767333984e+00,1.535486280918121338e-01
-1.782891273498535156e+00,1.547401547431945801e-01
-1.778889417648315430e+00,1.559285223484039307e-01
-1.774887323379516602e+00,1.571136116981506348e-01
-1.770885467529296875e+00,1.582951098680496216e-01
-1.766883373260498047e+00,1.594728976488113403e-01
-1.762881278991699219e+00,1.606467515230178833e-01
-1.758879423141479492e+00,1.618163585662841797e-01
-1.754877328872680664e+00,1.629816740751266479e-01
-1.750875473022460938e+00,1.641423106193542480e-01
-1.746873378753662109e+00,1.652982085943222046e-01
-1.742871284484863281e+00,1.664490848779678345e-01
-1.738869428634643555e+00,1.675946712493896484e-01
-1.734867334365844727e+00,1.687348783016204834e-01
-1.730865240097045898e+00,1.698694378137588501e-01
-1.726863384246826172e+00,1.709980368614196777e-01
-1.722861289978027344e+00,1.721206307411193848e-01
-1.718859434127807617e+00,1.732368767261505127e-01
-1.714857339859008789e+00,1.743466705083847046e-01
-1.710855245590209961e+00,1.754497587680816650e-01
-1.706853389739990234e+00,1.765458583831787109e-01
-1.702851295471191406e+00,1.776348650455474854e-01
-1.698849439620971680e+00,1.787164807319641113e-01
-1.694847345352172852e+00,1.797906011343002319e-01
-1.690845251083374023e+00,1.808569580316543579e-01
-1.686843395233154297e+00,1.819152981042861938e-01
-1.682841300964355469e+00,1.829655170440673828e-01
-1.678839445114135742e+00,1.840073019266128540e-01
-1.674837350845336914e+00,1.850405633449554443e-01
-1.670835256576538086e+00,1.860650330781936646e-01
-1.666833400726318359e+00,1.870804727077484131e-01
-1.662831306457519531e+00,1.880867779254913330e-01
-1.658829450607299805e+00,1.890836507081985474e-01
-1.654827356338500977e+00,1.900710165500640869e-01
-1.650825262069702148e+00,1.910486072301864624e-01
-1.646823406219482422e+00,1.920161545276641846e-01
-1.642821311950683594e+00,1.929736286401748657e-01
-1.638819217681884766e+00,1.939207613468170166e-01
-1.634817361831665039e+00,1.948572844266891479e-01
-1.630815267562866211e+00,1.957831680774688721e-01
-1.626813411712646484e+00,1.966980844736099243e-01
-1.622811317443847656e+00,1.976019740104675293e-01
-1.618809223175048828e+00,1.984946131706237793e-01
-1.614807367324829102e+00,1.993757635354995728e-01
-1.610805273056030273e+00,2.002453655004501343e-01
-1.606803417205810547e+00,2.011031359434127808e-01
-1.602801322937011719e+00,2.019490003585815430e-01
-1.598799228668212891e+00,2.027827650308609009e-01
-1.594797372817993164e+00,2.036041915416717529e-01
-1.590795278549194336e+00,2.044132202863693237e-01
-1.586793422698974609e+00,2.052096426486968994e-01
-1.582791328430175781e+00,2.059933394193649292e-01
-1.578789234161376953e+00,2.067641317844390869e-01
-1.574787378311157227e+00,2.075218558311462402e-01
-1.570785284042358398e+00,2.082664072513580322e-01
-1.566783428192138672e+00,2.089976221323013306e-01
-1.562781333923339844e+00,2.097153514623641968e-01
-1.558779239654541016e+00,2.104195207357406616e-01
-1.554777383804321289e+00,2.111098915338516235e-01
-1.550775289535522461e+00,2.117864489555358887e-01
-1.546773195266723633e+00,2.124489992856979370e-01
-1.542771339416503906e+00,2.130974233150482178e-01
-1.538769245147705078e+00,2.137316167354583740e-01
-1.534767389297485352e+00,2.143514752388000488e-01
-1.530765295028686523e+00,2.149568945169448853e-01
-1.526763200759887695e+00,2.155477702617645264e-01
-1.522761344909667969e+00,2.161239385604858398e-01
-1.518759250640869141e+00,2.166854143142700195e-01
-1.514757394790649414e+00,2.172319889068603516e-01
-1.510755300521850586e+00,2.177636772394180298e-01
-1.506753206253051758e+00,2.182803452014923096e-01
-1.502751350402832031e+00,2.187818586826324463e-01
-1.498749256134033203e+00,2.192682474851608276e-01
-1.494747400283813477e+00,2.197393476963043213e-01
-1.490745306015014648e+00,2.201951593160629272e-01
-1.486743211746215820e+00,2.206356078386306763e-01
-1.482741355895996094e+00,2.210605889558792114e-01
-1.478739261627197266e+00,2.214700877666473389e-01
-1.474737167358398438e+00,2.218640446662902832e-01
-1.470735311508178711e+00,2.222424149513244629e-01
-1.466733217239379883e+00,2.226051837205886841e-01
-1.462731361389160156e+00,2.229522615671157837e-01
-1.458729267120361328e+00,2.232836633920669556e-01
-1.454727172851562500e+00,2.235993593931198120e-01
-1.450725317001342773e+00,2.238993048667907715e-01
-1.446723222732543945e+00,2.241835147142410278e-01
-1.442721366882324219e+00,2.244519442319869995e-01
-1.438719272613525391e+00,2.247046083211898804e-01
-1.434717178344726562e+00,2.249415218830108643e-01
-1.430715322494506836e+00,2.251626551151275635e-01
-1.426713228225708008e+00,2.253680229187011719e-01
-1.422711372375488281e+00,2.255576550960540771e-01
-1.418709278106689453e+00,2.257315963506698608e-01
-1.414707183837890625e+00,2.258898168802261353e-01
-1.410705327987670898e+00,2.260323464870452881e-01
-1.406703233718872070e+00,2.261592596769332886e-01
-1.402701377868652344e+00,2.262705862522125244e-01
-1.398699283599853516e+00,2.263663411140441895e-01
-1.394697189331054688e+00,2.264466136693954468e-01
-1.390695333480834961e+00,2.265114039182662964e-01
-1.386693239212036133e+00,2.265608459711074829e-01
-1.382691144943237305e+00,2.265949547290802002e-01
-1.378689289093017578e+00,2.266138195991516113e-01
-1.374687194824218750e+00,2.266175001859664917e-01
-1.370685338973999023e+00,2.266060858964920044e-01
-1.366683244705200195e+00,2.265796810388565063e-01
-1.362681150436401367e+00,2.265383452177047729e-01
-1.358679294586181641e+00,2.264821827411651611e-01
-1.354677200317382812e+00,2.264112830162048340e-01
-1.350675344467163086e+00,2.263258248567581177e-01
-1.346673250198364258e+00,2.262258082628250122e-01
-1.342671155929565430e+00,2.261114269495010376e-01
-1.338669300079345703e+00,2.259828001260757446e-01
-1.334667205810546875e+00,2.258400022983551025e-01
-1.330665349960327148e+00,2.256832271814346313e-01
-1.326663255691528320e+00,2.255125790834426880e-01
-1.322661161422729492e+00,2.253281921148300171e-01
-1.318659305572509766e+00,2.251302450895309448e-01
-1.314657211303710938e+00,2.249188572168350220e-01
-1.310655117034912109e+00,2.246941924095153809e-01
-1.306653261184692383e+00,2.244564443826675415e-01
-1.302651166915893555e+00,2.242057174444198608e-01
-1.298649311065673828e+00,2.239422500133514404e-01
-1.294647216796875000e+00,2.236661761999130249e-01
-1.290645122528076172e+00,2.233776748180389404e-01
-1.286643266677856445e+00,2.230769842863082886e-01
-1.282641172409057617e+00,2.227642089128494263e-01
-1.278639316558837891e+00,2.224396318197250366e-01
-1.274637222290039062e+00,2.221033722162246704e-01
-1.270635128021240234e+00,2.217556834220886230e-01
-1.266633272171020508e+00,2.213967740535736084e-01
-1.262631177902221680e+00,2.210268527269363403e-01
-1.258629322052001953e+00,2.206461131572723389e-01
-1.254627227783203125e+00,2.202547788619995117e-01
-1.250625133514404297e+00,2.198531180620193481e-01
-1.246623277664184570e+00,2.194413393735885620e-01
-1.242621183395385742e+00,2.190196365118026733e-01
-1.238619327545166016e+00,2.185883224010467529e-01
-1.234617233276367188e+00,2.181475758552551270e-01
-1.230615139007568359e+00,2.176976650953292847e-01
-1.226613283157348633e+00,2.172388583421707153e-01
-1.222611188888549805e+00,2.167713493108749390e-01
-1.218609094619750977e+00,2.162954807281494141e-01
-1.214607238769531250e+00,2.158114612102508545e-01
-1.210605144500732422e+00,2.153195738792419434e-01
-1.206603288650512695e+00,2.148200720548629761e-01
-1.202601194381713867e+00,2.143132388591766357e-01
-1.198599100112915039e+00,2.137993276119232178e-01
-1.194597244262695312e+00,2.132786810398101807e-01
-1.190595149993896484e+00,2.127515077590942383e-01
-1.186593294143676758e+00,2.122181653976440430e-01
-1.182591199874877930e+00,2.116788625717163086e-01
-1.178589105606079102e+00,2.111339122056961060e-01
-1.174587249755859375e+00,2.105836570262908936e-01
-1.170585155487060547e+00,2.100283503532409668e-01
-1.166583299636840820e+00,2.094683200120925903e-01
-1.162581205368041992e+00,2.089038342237472534e-01
-1.158579111099243164e+00,2.083352208137512207e-01
-1.154577255249023438e+00,2.077628225088119507e-01
-1.150575160980224609e+00,2.071868777275085449e-01
-1.146573305130004883e+00,2.066077291965484619e-01
-1.142571210861206055e+00,2.060257047414779663e-01
-1.138569116592407227e+00,2.054411172866821289e-01
-1.134567260742187500e+00,2.048542946577072144e-01
-1.130565166473388672e+00,2.042655050754547119e-01
-1.126563072204589844e+00,2.036751359701156616e-01
-1.122561216354370117e+00,2.030835151672363281e-01
-1.118559122085571289e+00,2.024908810853958130e-01
-1.114557266235351562e+00,2.018976807594299316e-01
-1.110555171966552734e+00,2.013041526079177856e-01
-1.106553077697753906e+00,2.007106542587280273e-01
-1.102551221847534180e+00,2.001175582408905029e-01
-1.098549127578735352e+00,1.995251327753067017e-01
-1.094547271728515625e+00,1.989337801933288574e-01
-1.090545177459716797e+00,1.983437687158584595e-01
-1.086543083190917969e+00,1.977554559707641602e-01
-1.082541227340698242e+00,1.971692442893981934e-01
-1.078539133071899414e+00,1.965853571891784668e-01
-1.074537277221679688e+00,1.960042417049407959e-01
-1.070535182952880859e+00,1.954261511564254761e-01
-1.066533088684082031e+00,1.948514580726623535e-01
-1.062531232833862305e+00,1.942805349826812744e-01
-1.058529138565063477e+00,1.937136650085449219e-01
-1.054527282714843750e+00,1.931512504816055298e-01
-1.050525188446044922e+00,1.925935596227645874e-01
-1.046523094177246094e+00,1.920409798622131348e-01
-1.042521238327026367e+00,1.914938539266586304e-01
-1.038519144058227539e+00,1.909524947404861450e-01
-1.034517049789428711e+00,1.904172450304031372e-01
-1.030515193939208984e+00,1.898884773254394531e-01
-1.026513099670410156e+00,1.893664598464965820e-01
-1.022511243820190430e+00,1.888516247272491455e-01
-1.018509149551391602e+00,1.883442252874374390e-01
-1.014507055282592773e+00,1.878446042537689209e-01
-1.010505199432373047e+00,1.873531788587570190e-01
-1.006503105163574219e+00,1.868701577186584473e-01
-1.002501249313354492e+00,1.863960027694702148e-01
-9.984991550445556641e-01,1.859309077262878418e-01
-9.944970607757568359e-01,1.854752898216247559e-01
-9.904952049255371094e-01,1.850294768810272217e-01
-9.864931106567382812e-01,1.845937520265579224e-01
-9.824912548065185547e-01,1.841684728860855103e-01
-9.784891605377197266e-01,1.837539374828338623e-01
-9.744870662689208984e-01,1.833504587411880493e-01
-9.704852104187011719e-01,1.829583942890167236e-01
-9.664831161499023438e-01,1.825780123472213745e-01
-9.624810218811035156e-01,1.822096407413482666e-01
-9.584791660308837891e-01,1.818536221981048584e-01
-9.544770717620849609e-01,1.815102100372314453e-01
-9.504752159118652344e-01,1.811797618865966797e-01
-9.464731216430664062e-01,1.808625161647796631e-01
-9.424710273742675781e-01,1.805588454008102417e-01
-9.384691715240478516e-01,1.802690178155899048e-01
-9.344670772552490234e-01,1.799932867288589478e-01
-9.304652214050292969e-01,1.797319799661636353e-01
-9.264631271362304688e-01,1.794853806495666504e-01
-9.224610328674316406e-01,1.792537569999694824e-01
-9.184591770172119141e-01,1.790374219417572021e-01
-9.144570827484130859e-01,1.788366436958312988e-01
-9.104552268981933594e-01,1.786516606807708740e-01
-9.064531326293945312e-01,1.784827411174774170e-01
-9.024510383605957031e-01,1.783302128314971924e-01
-8.984491825103759766e-01,1.781942695379257202e-01
-8.944470882415771484e-01,1.780751943588256836e-01
-8.904452323913574219e-01,1.779732555150985718e-01
-8.864431381225585938e-01,1.778886616230010986e-01
-8.824410438537597656e-01,1.778216958045959473e-01
-8.784391880035400391e-01,1.777726113796234131e-01
-8.744370937347412109e-01,1.777415871620178223e-01
-8.704349994659423828e-01,1.777288615703582764e-01
-8.664331436157226562e-01,1.777347028255462646e-01
-8.624310493469238281e-01,1.777593195438385010e-01
-8.584291934967041016e-01,1.778029203414916992e-01
-8.544270992279052734e-01,1.778657138347625732e-01
-8.504250049591064453e-01,1.779479086399078369e-01
-8.464231491088867188e-01,1.780497133731842041e-01
-8.424210548400878906e-01,1.781713068485260010e-01
-8.384191989898681641e-01,1.783128976821899414e-01
-8.344171047210693359e-01,1.784746646881103516e-01
-8.304150104522705078e-01,1.786567866802215576e-01
-8.264131546020507812e-01,1.788594275712966919e-01
-8.224110603332519531e-01,1.790827810764312744e-01
-8.184092044830322266e-01,1.793269962072372437e-01
-8.144071102142333984e-01,1.795922368764877319e-01
-8.104050159454345703e-01,1.798786818981170654e-01
-8.064031600952148438e-01,1.801863908767700195e-01
-8.024010658264160156e-01,1.805155873298645020e-01
-7.983989715576171875e-01,1.808663904666900635e-01
-7.943971157073974609e-01,1.812388896942138672e-01
-7.903950214385986328e-01,1.816332787275314331e-01
-7.863931655883789062e-01,1.820495873689651489e-01
-7.823910713195800781e-01,1.824879944324493408e-01
-7.783889770507812500e-01,1.829485744237899780e-01
-7.743871212005615234e-01,1.834314018487930298e-01
-7.703850269317626953e-01,1.839366257190704346e-01
-7.663831710815429688e-01,1.844642609357833862e-01
-7.623810768127441406e-01,1.850144267082214355e-01
-7.583789825439453125e-01,1.855872422456741333e-01
-7.543771266937255859e-01,1.861826479434967041e-01
-7.503750324249267578e-01,1.868008226156234741e-01
-7.463731765747070312e-01,1.874417364597320557e-01
-7.423710823059082031e-01,1.881054788827896118e-01
-7.383689880371093750e-01,1.887920796871185303e-01
-7.343671321868896484e-01,1.895015239715576172e-01
-7.303650379180908203e-01,1.902339160442352295e-01
-7.263631820678710938e-01,1.909891963005065918e-01
-7.223610877990722656e-01,1.917674541473388672e-01
-7.183589935302734375e-01,1.925686150789260864e-01
-7.143571376800537109e-01,1.933926939964294434e-01
-7.103550434112548828e-01,1.942397356033325195e-01
-7.063529491424560547e-01,1.951096653938293457e-01
-7.023510932922363281e-01,1.960024237632751465e-01
-6.983489990234375000e-01,1.969180852174758911e-01
-6.943471431732177734e-01,1.978564858436584473e-01
-6.903450489044189453e-01,1.988177150487899780e-01
-6.863429546356201172e-01,1.998016238212585449e-01
-6.823410987854003906e-01,2.008081376552581787e-01
-6.783390045166015625e-01,2.018372565507888794e-01
-6.743371486663818359e-01,2.028888463973999023e-01
-6.703350543975830078e-01,2.039628922939300537e-01
-6.663329601287841797e-01,2.050592303276062012e-01
-6.623311042785644531e-01,2.061777710914611816e-01
-6.583290100097656250e-01,2.073184847831726074e-01
-6.543271541595458984e-01,2.084811478853225708e-01
-6.503250598907470703e-01,2.096657603979110718e-01
-6.463229656219482422e-01,2.108721137046813965e-01
-6.423211097717285156e-01,2.121000438928604126e-01
-6.383190155029296875e-01,2.133495360612869263e-01
-6.343171596527099609e-01,2.146202921867370605e-01
-6.303150653839111328e-01,2.159122824668884277e-01
-6.263129711151123047e-01,2.172253131866455078e-01
-6.223111152648925781e-01,2.185590863227844238e-01
-6.183090209960937500e-01,2.199136316776275635e-01
-6.143069267272949219e-01,2.212886512279510498e-01
-6.103050708770751953e-01,2.226839065551757812e-01
-6.063029766082763672e-01,2.240993231534957886e-01
-6.023011207580566406e-01,2.255345582962036133e-01
-5.982990264892578125e-01,2.269895523786544800e-01
-5.942969322204589844e-01,2.284639626741409302e-01
-5.902950763702392578e-01,2.299575507640838623e-01
-5.862929821014404297e-01,2.314702123403549194e-01
-5.822911262512207031e-01,2.330015301704406738e-01
-5.782890319824218750e-01,2.345514446496963501e-01
-5.742869377136230469e-01,2.361195981502532959e-01
-5.702850818634033203e-01,2.377056628465652466e-01
-5.662829875946044922e-01,2.393095344305038452e-01
-5.622811317443847656e-01,2.409307658672332764e-01
-5.582790374755859375e-01,2.425692528486251831e-01
-5.542769432067871094e-01,2.442246079444885254e-01
-5.502750873565673828e-01,2.458964437246322632e-01
-5.462729930877685547e-01,2.475846707820892334e-01
-5.422711372375488281e-01,2.492887377738952637e-01
-5.382690429687500000e-01,2.510085999965667725e-01
-5.342669486999511719e-01,2.527437806129455566e-01
-5.302650928497314453e-01,2.544938325881958008e-01
-5.262629985809326172e-01,2.562586963176727295e-01
-5.222609043121337891e-01,2.580379247665405273e-01
-5.182590484619140625e-01,2.598309814929962158e-01
-5.142569541931152344e-01,2.616378366947174072e-01
-5.102550983428955078e-01,2.634578347206115723e-01
-5.062530040740966797e-01,2.652908861637115479e-01
-5.022509098052978516e-01,2.671364843845367432e-01
-4.982490539550781250e-01,2.689941525459289551e-01
-4.942469596862792969e-01,2.708637416362762451e-01
-4.902451038360595703e-01,2.727446258068084717e-01
-4.862430095672607422e-01,2.746366560459136963e-01
-4.822409152984619141e-01,2.765393257141113281e-01
-4.782390594482421875e-01,2.784521281719207764e-01
-4.742369651794433594e-01,2.803748250007629395e-01
-4.702351093292236328e-01,2.823068499565124512e-01
-4.662330150604248047e-01,2.842479944229125977e-01
-4.622309207916259766e-01,2.861977517604827881e-01
-4.582290649414062500e-01,2.881555259227752686e-01
-4.542269706726074219e-01,2.901211678981781006e-01
-4.502248764038085938e-01,2.920941114425659180e-01
-4.462230205535888672e-01,2.940737903118133545e-01
-4.422209262847900391e-01,2.960599660873413086e-01
-4.382190704345703125e-01,2.980520427227020264e-01
-4.342169761657714844e-01,3.000498116016387939e-01
-4.302148818969726562e-01,3.020525872707366943e-01
-4.262130260467529297e-01,3.040599226951599121e-01
-4.222109317779541016e-01,3.060714900493621826e-01
-4.182090759277343750e-01,3.080866634845733643e-01
-4.142069816589355469e-01,3.101051747798919678e-01
-4.102048873901367188e-01,3.121264576911926270e-01
-4.062030315399169922e-01,3.141499161720275879e-01
-4.022009372711181641e-01,3.161753416061401367e-01
-3.981990814208984375e-01,3.182018995285034180e-01
-3.941969871520996094e-01,3.202295005321502686e-01
-3.901948928833007812e-01,3.222574889659881592e-01
-3.861930370330810547e-01,3.242852091789245605e-01
-3.821909427642822266e-01,3.263124823570251465e-01
-3.781890869140625000e-01,3.283385038375854492e-01
-3.741869926452636719e-01,3.303631246089935303e-01
-3.701848983764648438e-01,3.323856592178344727e-01
-3.661830425262451172e-01,3.344055116176605225e-01
-3.621809482574462891e-01,3.364224135875701904e-01
-3.581788539886474609e-01,3.384357988834381104e-01
-3.541769981384277344e-01,3.404449820518493652e-01
-3.501749038696289062e-01,3.424497246742248535e-01
-3.461730480194091797e-01,3.444493412971496582e-01
-3.421709537506103516e-01,3.464435338973999023e-01
-3.381688594818115234e-01,3.484316170215606689e-01
-3.341670036315917969e-01,3.504131138324737549e-01
-3.301649093627929688e-01,3.523876070976257324e-01
-3.261630535125732422e-01,3.543544709682464600e-01
-3.221609592437744141e-01,3.563133776187896729e-01
-3.181588649749755859e-01,3.582637608051300049e-01
-3.141570091247558594e-01,3.602049648761749268e-01
-3.101549148559570312e-01,3.621367216110229492e-01
-3.061530590057373047e-01,3.640583455562591553e-01
-3.021509647369384766e-01,3.659695088863372803e-01
-2.981488704681396484e-01,3.678696155548095703e-01
-2.941470146179199219e-01,3.697581291198730469e-01
-2.901449203491210938e-01,3.716346919536590576e-01
-2.861428260803222656e-01,3.734987378120422363e-01
-2.821409702301025391e-01,3.753496706485748291e-01
-2.781388759613037109e-01,3.771872222423553467e-01
-2.741370201110839844e-01,3.790106475353240967e-01
-2.701349258422851562e-01,3.808197379112243652e-01
-2.661328315734863281e-01,3.826138377189636230e-01
-2.621309757232666016e-01,3.843924403190612793e-01
-2.581288814544677734e-01,3.861552178859710693e-01
-2.541270256042480469e-01,3.879015445709228516e-01
-2.501249313354492188e-01,3.896310925483703613e-01
-2.461228370666503906e-01,3.913433551788330078e-01
-2.421209812164306641e-01,3.930377364158630371e-01
-2.381188869476318359e-01,3.947139680385589600e-01
-2.341170310974121094e-01,3.963713645935058594e-01
-2.301149368286132812e-01,3.980097770690917969e-01
-2.261128425598144531e-01,3.996285796165466309e-01
-2.221109867095947266e-01,4.012272357940673828e-01
-2.181088924407958984e-01,4.028055071830749512e-01
-2.141070365905761719e-01,4.043627381324768066e-01
-2.101049423217773438e-01,4.058987796306610107e-01
-2.061028480529785156e-01,4.074129760265350342e-01
-2.021009922027587891e-01,4.089049100875854492e-01
-1.980988979339599609e-01,4.103743433952331543e-01
-1.940968036651611328e-01,4.118207395076751709e-01
-1.900949478149414062e-01,4.132435917854309082e-01
-1.860928535461425781e-01,4.146427512168884277e-01
-1.820909976959228516e-01,4.160175621509552002e-01
-1.780889034271240234e-01,4.173678457736968994e-01
-1.740868091583251953e-01,4.186931252479553223e-01
-1.700849533081054688e-01,4.199929535388946533e-01
-1.660828590393066406e-01,4.212671220302581787e-01
-1.620810031890869141e-01,4.225150942802429199e-01
-1.580789089202880859e-01,4.237366616725921631e-01
-1.540768146514892578e-01,4.249314069747924805e-01
-1.500749588012695312e-01,4.260988831520080566e-01
-1.460728645324707031e-01,4.272389113903045654e-01
-1.420710086822509766e-01,4.283510744571685791e-01
-1.380689144134521484e-01,4.294351041316986084e-01
-1.340668201446533203e-01,4.304906725883483887e-01
-1.300649642944335938e-01,4.315173923969268799e-01
-1.260628700256347656e-01,4.325150251388549805e-01
-1.220610141754150391e-01,4.334832131862640381e-01
-1.180589199066162109e-01,4.344217777252197266e-01
-1.140568256378173828e-01,4.353303313255310059e-01
-1.100549697875976562e-01,4.362086057662963867e-01
-1.060528755187988281e-01,4.370564222335815430e-01
-1.020507812500000000e-01,4.378734529018402100e-01
-9.804892539978027344e-02,4.386594593524932861e-01
-9.404683113098144531e-02,4.394142031669616699e-01
-9.004497528076171875e-02,4.401374161243438721e-01
-8.604288101196289062e-02,4.408289492130279541e-01
-8.204078674316406250e-02,4.414885342121124268e-01
-7.803893089294433594e-02,4.421159029006958008e-01
-7.403683662414550781e-02,4.427109956741333008e-01
-7.003498077392578125e-02,4.432735145092010498e-01
-6.603288650512695312e-02,4.438032805919647217e-01
-6.203079223632812500e-02,4.443001449108123779e-01
-5.802893638610839844e-02,4.447638988494873047e-01
-5.402684211730957031e-02,4.451944530010223389e-01
-5.002498626708984375e-02,4.455916285514831543e-01
-4.602289199829101562e-02,4.459552466869354248e-01
-4.202079772949218750e-02,4.462852180004119873e-01
-3.801894187927246094e-02,4.465813934803009033e-01
-3.401684761047363281e-02,4.468437135219573975e-01
-3.001499176025390625e-02,4.470719695091247559e-01
-2.601289749145507812e-02,4.472661018371582031e-01
-2.201080322265625000e-02,4.474261403083801270e-01
-1.800894737243652344e-02,4.475517868995666504e-01
-1.400685310363769531e-02,4.476431906223297119e-01
-1.000475883483886719e-02,4.477001428604125977e-01
-6.002902984619140625e-03,4.477226734161376953e-01
-2.000808715820312500e-03,4.477106630802154541e-01
2.000808715820312500e-03,4.476641416549682617e-01
6.002902984619140625e-03,4.475830793380737305e-01
1.000475883483886719e-02,4.474674165248870850e-01
1.400685310363769531e-02,4.473171830177307129e-01
1.800894737243652344e-02,4.471323192119598389e-01
2.201080322265625000e-02,4.469129741191864014e-01
2.601289749145507812e-02,4.466589987277984619e-01
3.001499176025390625e-02,4.463705718517303467e-01
3.401684761047363281e-02,4.460476338863372803e-01
3.801894187927246094e-02,4.456902146339416504e-01
4.202079772949218750e-02,4.452984631061553955e-01
4.602289199829101562e-02,4.448723495006561279e-01
5.002498626708984375e-02,4.444120228290557861e-01
5.402684211730957031e-02,4.439175426959991455e-01
5.802893638610839844e-02,4.433889687061309814e-01
6.203079223632812500e-02,4.428264498710632324e-01
6.603288650512695312e-02,4.422300159931182861e-01
7.003498077392578125e-02,4.415998458862304688e-01
7.403683662414550781e-02,4.409360289573669434e-01
7.803893089294433594e-02,4.402387142181396484e-01
8.204078674316406250e-02,4.395081102848052979e-01
8.604288101196289062e-02,4.387442469596862793e-01
9.004497528076171875e-02,4.379473030567169189e-01
9.404683113098144531e-02,4.371175765991210938e-01
9.804892539978027344e-02,4.362550973892211914e-01
1.020507812500000000e-01,4.353600740432739258e-01
1.060528755187988281e-01,4.344327151775360107e-01
1.100549697875976562e-01,4.334732294082641602e-01
1.140568256378173828e-01,4.324818551540374756e-01
1.180589199066162109e-01,4.314587116241455078e-01
1.220610141754150391e-01,4.304040372371673584e-01
1.260628700256347656e-01,4.293181598186492920e-01
1.300649642944335938e-01,4.282012283802032471e-01
1.340668201446533203e-01,4.270535111427307129e-01
1.380689144134521484e-01,4.258751869201660156e-01
1.420710086822509766e-01,4.246665835380554199e-01
1.460728645324707031e-01,4.234280288219451904e-01
1.500749588012695312e-01,4.221597015857696533e-01
1.540768146514892578e-01,4.208619296550750732e-01
1.580789089202880859e-01,4.195348918437957764e-01
1.620810031890869141e-01,4.181789457798004150e-01
1.660828590393066406e-01,4.167944788932800293e-01
1.700849533081054688e-01,4.153816103935241699e-01
1.740868091583251953e-01,4.139408469200134277e-01
1.780889034271240234e-01,4.124723374843597412e-01
1.820909976959228516e-01,4.109764695167541504e-01
1.860928535461425781e-01,4.094536304473876953e-01
1.900949478149414062e-01,4.079039990901947021e-01
1.940968036651611328e-01,4.063281416893005371e-01
1.980988979339599609e-01,4.047261178493499756e-01
2.021009922027587891e-01,4.030984342098236084e-01
2.061028480529785156e-01,4.014455378055572510e-01
2.101049423217773438e-01,3.997676074504852295e-01
2.141070365905761719e-01,3.980650305747985840e-01
2.181088924407958984e-01,3.963383734226226807e-01
2.221109867095947266e-01,3.945877254009246826e-01
2.261128425598144531e-01,3.928136825561523438e-01
2.301149368286132812e-01,3.910164833068847656e-01
2.341170310974121094e-01,3.891964852809906006e-01
2.381188869476318359e-01,3.873543441295623779e-01
2.421209812164306641e-01,3.854901492595672607e-01
2.461228370666503906e-01,3.836044669151306152e-01
2.501249313354492188e-01,3.816975355148315430e-01
2.541270256042480469e-01,3.797698915004730225e-01
2.581288814544677734e-01,3.778220117092132568e-01
2.621309757232666016e-01,3.758541047573089600e-01
2.661328315734863281e-01,3.738667964935302734e-01
2.701349258422851562e-01,3.718602657318115234e-01
2.741370201110839844e-01,3.698350191116333008e-01
2.781388759613037109e-01,3.677916824817657471e-01
2.821409702301025391e-01,3.657303154468536377e-01
2.861428260803222656e-01,3.636516630649566650e-01
2.901449203491210938e-01,3.615559339523315430e-01
2.941470146179199219e-01,3.594435751438140869e-01
2.981488704681396484e-01,3.573152124881744385e-01
3.021509647369384766e-01,3.551710546016693115e-01
3.061530590057373047e-01,3.530116081237792969e-01
3.101549148559570312e-01,3.508374094963073730e-01
3.141570091247558594e-01,3.486486971378326416e-01
3.181588649749755859e-01,3.464461266994476318e-01
3.221609592437744141e-01,3.442298769950866699e-01
3.261630535125732422e-01,3.420005142688751221e-01
3.301649093627929688e-01,3.397586345672607422e-01
3.341670036315917969e-01,3.375043869018554688e-01
3.381688594818115234e-01,3.352384269237518311e-01
3.421709537506103516e-01,3.329610526561737061e-01
3.461730480194091797e-01,3.306727111339569092e-01
3.501749038696289062e-01,3.283739984035491943e-01
3.541769981384277344e-01,3.260651230812072754e-01
3.581788539886474609e-01,3.237467706203460693e-01
3.621809482574462891e-01,3.214190900325775146e-01
3.661830425262451172e-01,3.190827071666717529e-01
3.701848983764648438e-01,3.167380988597869873e-01
3.741869926452636719e-01,3.143855035305023193e-01
3.781890869140625000e-01,3.120254576206207275e-01
3.821909427642822266e-01,3.096585273742675781e-01
3.861930370330810547e-01,3.072848618030548096e-01
3.901948928833007812e-01,3.049051761627197266e-01
3.941969871520996094e-01,3.025196194648742676e-01
3.981990814208984375e-01,3.001287281513214111e-01
4.022009372711181641e-01,2.977331280708312988e-01
4.062030315399169922e-01,2.953328490257263184e-01
4.102048873901367188e-01,2.929286956787109375e-01
4.142069816589355469e-01,2.905207276344299316e-01
4.182090759277343750e-01,2.881095111370086670e-01
4.222109317779541016e-01,2.856956720352172852e-01
4.262130260467529297e-01,2.832792401313781738e-01
4.302148818969726562e-01,2.808609306812286377e-01
4.342169761657714844e-01,2.784408926963806152e-01
4.382190704345703125e-01,2.760195732116699219e-01
4.422209262847900391e-01,2.735976278781890869e-01
4.462230205535888672e-01,2.711751461029052734e-01
4.502248764038085938e-01,2.687527239322662354e-01
4.542269706726074219e-01,2.663305103778839111e-01
4.582290649414062500e-01,2.639090418815612793e-01
4.622309207916259766e-01,2.614887952804565430e-01
4.662330150604248047e-01,2.590698897838592529e-01
4.702351093292236328e-01,2.566528320312500000e-01
4.742369651794433594e-01,2.542381584644317627e-01
4.782390594482421875e-01,2.518258988857269287e-01
4.822409152984619141e-01,2.494167238473892212e-01
4.862430095672607422e-01,2.470107078552246094e-01
4.902451038360595703e-01,2.446083128452301025e-01
4.942469596862792969e-01,2.422100752592086792e-01
4.982490539550781250e-01,2.398160099983215332e-01
5.022509098052978516e-01,2.374267876148223877e-01
5.062530040740966797e-01,2.350423783063888550e-01
5.102550983428955078e-01,2.326633334159851074e-01
5.142569541931152344e-01,2.302900850772857666e-01
5.182590484619140625e-01,2.279226332902908325e-01
5.222609043121337891e-01,2.255616635084152222e-01
5.262629985809326172e-01,2.232071161270141602e-01
5.302650928497314453e-01,2.208595126867294312e-01
5.342669486999511719e-01,2.185192406177520752e-01
5.382690429687500000e-01,2.161863297224044800e-01
5.422711372375488281e-01,2.138611823320388794e-01
5.462729930877685547e-01,2.115442901849746704e-01
5.502750873565673828e-01,2.092355936765670776e-01
5.542769432067871094e-01,2.069356888532638550e-01
5.582790374755859375e-01,2.046445608139038086e-01
5.622811317443847656e-01,2.023625671863555908e-01
5.662829875946044922e-01,2.000901699066162109e-01
5.702850818634033203e-01,1.978273242712020874e-01
5.742869377136230469e-01,1.955745369195938110e-01
5.782890319824218750e-01,1.933318227529525757e-01
5.822911262512207031e-01,1.910995095968246460e-01
5.862929821014404297e-01,1.888780146837234497e-01
5.902950763702392578e-01,1.866672486066818237e-01
5.942969322204589844e-01,1.844677180051803589e-01
5.982990264892578125e-01,1.822794228792190552e-01
6.023011207580566406e-01,1.801026314496994019e-01
6.063029766082763672e-01,1.779377311468124390e-01
6.103050708770751953e-01,1.757846772670745850e-01
6.143069267272949219e-01,1.736438721418380737e-01
6.183090209960937500e-01,1.715153008699417114e-01
6.223111152648925781e-01,1.693992614746093750e-01
6.263129711151123047e-01,1.672960668802261353e-01
6.303150653839111328e-01,1.652056425809860229e-01
6.343171596527099609e-01,1.631282716989517212e-01
6.383190155029296875e-01,1.610642373561859131e-01
6.423211097717285156e-01,1.590134799480438232e-01
6.463229656219482422e-01,1.569763869047164917e-01
6.503250598907470703e-01,1.549528837203979492e-01
6.543271541595458984e-01,1.529432088136672974e-01
6.583290100097656250e-01,1.509476304054260254e-01
6.623311042785644531e-01,1.489660441875457764e-01
6.663329601287841797e-01,1.469988077878952026e-01
6.703350543975830078e-01,1.450458616018295288e-01
6.743371486663818359e-01,1.431073844432830811e-01
6.783390045166015625e-01,1.411836147308349609e-01
6.823410987854003906e-01,1.392744481563568115e-01
6.863429546356201172e-01,1.373802125453948975e-01
6.903450489044189453e-01,1.355008035898208618e-01
6.943471431732177734e-01,1.336363703012466431e-01
6.983489990234375000e-01,1.317871659994125366e-01
7.023510932922363281e-01,1.299530416727066040e-01
7.063529491424560547e-01,1.281342953443527222e-01
7.103550434112548828e-01,1.263307780027389526e-01
7.143571376800537109e-01,1.245426610112190247e-01
7.183589935302734375e-01,1.227701306343078613e-01
7.223610877990722656e-01,1.210130453109741211e-01
7.263631820678710938e-01,1.192715615034103394e-01
7.303650379180908203e-01,1.175458207726478577e-01
7.343671321868896484e-01,1.158356815576553345e-01
7.383689880371093750e-01,1.141413748264312744e-01
7.423710823059082031e-01,1.124627515673637390e-01
7.463731765747070312e-01,1.107999458909034729e-01
7.503750324249267578e-01,1.091530770063400269e-01
7.543771266937255859e-01,1.075219884514808655e-01
7.583789825439453125e-01,1.059068888425827026e-01
7.623810768127441406e-01,1.043075844645500183e-01
7.663831710815429688e-01,1.027242243289947510e-01
7.703850269317626953e-01,1.011568978428840637e-01
7.743871212005615234e-01,9.960540384054183960e-02
7.783889770507812500e-01,9.806995838880538940e-02
7.823910713195800781e-01,9.655036032199859619e-02
7.863931655883789062e-01,9.504668414592742920e-02
7.903950214385986328e-01,9.355903416872024536e-02
7.943971157073974609e-01,9.208718687295913696e-02
7.983989715576171875e-01,9.063134342432022095e-02
8.024010658264160156e-01,8.919128775596618652e-02
8.064031600952148438e-01,8.776707947254180908e-02
8.104050159454345703e-01,8.635879307985305786e-02
8.144071102142333984e-01,8.496620506048202515e-02
8.184092044830322266e-01,8.358938992023468018e-02
8.224110603332519531e-01,8.222837746143341064e-02
8.264131546020507812e-01,8.088295906782150269e-02
8.304150104522705078e-01,7.955327630043029785e-02
8.344171047210693359e-01,7.823910564184188843e-02
8.384191989898681641e-01,7.694048434495925903e-02
8.424210548400878906e-01,7.565743476152420044e-02
8.464231491088867188e-01,7.438974082469940186e-02
8.504250049591064453e-01,7.313751429319381714e-02
8.544270992279052734e-01,7.190053910017013550e-02
8.584291934967041016e-01,7.067882269620895386e-02
8.624310493469238281e-01,6.947237253189086914e-02
8.664331436157226562e-01,6.828097254037857056e-02
8.704349994659423828e-01,6.710470467805862427e-02
8.744370937347412109e-01,6.594336032867431641e-02
8.784391880035400391e-01,6.479691714048385620e-02
8.824410438537597656e-01,6.366536021232604980e-02
8.864431381225585938e-01,6.254851073026657104e-02
8.904452323913574219e-01,6.144632771611213684e-02
8.944470882415771484e-01,6.035879254341125488e-02
8.984491825103759766e-01,5.928569659590721130e-02
9.024510383605957031e-01,5.822708830237388611e-02
9.064531326293945312e-01,5.718272179365158081e-02
9.104552268981933594e-01,5.615261197090148926e-02
9.144570827484130859e-01,5.513669177889823914e-02
9.184591770172119141e-01,5.413474887609481812e-02
9.224610328674316406e-01,5.314682051539421082e-02
9.264631271362304688e-01,5.217269808053970337e-02
9.304652214050292969e-01,5.121232941746711731e-02
9.344670772552490234e-01,5.026565119624137878e-02
9.384691715240478516e-01,4.933248832821846008e-02
9.424710273742675781e-01,4.841280356049537659e-02
9.464731216430664062e-01,4.750642552971839905e-02
9.504752159118652344e-01,4.661327600479125977e-02
9.544770717620849609e-01,4.573331400752067566e-02
9.584791660308837891e-01,4.486631974577903748e-02
9.624810218811035156e-01,4.401228204369544983e-02
9.664831161499023438e-01,4.317099601030349731e-02
9.704852104187011719e-01,4.234239459037780762e-02
9.744870662689208984e-01,4.152642562985420227e-02
9.784891605377197266e-01,4.072286933660507202e-02
9.824912548065185547e-01,3.993166983127593994e-02
9.864931106567382812e-01,3.915274888277053833e-02
9.904952049255371094e-01,3.838590532541275024e-02
9.944970607757568359e-01,3.763111308217048645e-02
9.984991550445556641e-01,3.688815608620643616e-02
1.002501249313354492e+00,3.615698218345642090e-02
1.006503105163574219e+00,3.543749079108238220e-02
1.010505199432373047e+00,3.472951054573059082e-02
1.014507055282592773e+00,3.403298929333686829e-02
1.018509149551391602e+00,3.334771841764450073e-02
1.022511243820190430e+00,3.267362341284751892e-02
1.026513099670410156e+00,3.201064094901084900e-02
1.030515193939208984e+00,3.135856240987777710e-02
1.034517049789428711e+00,3.071734867990016937e-02
1.038519144058227539e+00,3.008679300546646118e-02
1.042521238327026367e+00,2.946681343019008636e-02
1.046523094177246094e+00,2.885734476149082184e-02
1.050525188446044922e+00,2.825818583369255066e-02
1.054527282714843750e+00,2.766924351453781128e-02
1.058529138565063477e+00,2.709043771028518677e-02
1.062531232833862305e+00,2.652158960700035095e-02
1.066533088684082031e+00,2.596264518797397614e-02
1.070535182952880859e+00,2.541340142488479614e-02
1.074537277221679688e+00,2.487379312515258789e-02
1.078539133071899414e+00,2.434371970593929291e-02
1.082541227340698242e+00,2.382300235331058502e-02
1.086543083190917969e+00,2.331159077584743500e-02
1.090545177459716797e+00,2.280930429697036743e-02
1.094547271728515625e+00,2.231604605913162231e-02
1.098549127578735352e+00,2.183173783123493195e-02
1.102551221847534180e+00,2.135620266199111938e-02
1.106553077697753906e+00,2.088937722146511078e-02
1.110555171966552734e+00,2.043110132217407227e-02
1.114557266235351562e+00,1.998126506805419922e-02
1.118559122085571289e+00,1.953980512917041779e-02
1.122561216354370117e+00,1.910654269158840179e-02
1.126563072204589844e+00,1.868141628801822662e-02
1.130565166473388672e+00,1.826425269246101379e-02
1.134567260742187500e+00,1.785498298704624176e-02
1.138569116592407227e+00,1.745351031422615051e-02
1.142571210861206055e+00,1.705967262387275696e-02
1.146573305130004883e+00,1.667338423430919647e-02
1.150575160980224609e+00,1.629456691443920135e-02
1.154577255249023438e+00,1.592305861413478851e-02
1.158579111099243164e+00,1.555878948420286179e-02
1.162581205368041992e+00,1.520162075757980347e-02
1.166583299636840820e+00,1.485145837068557739e-02
1.170585155487060547e+00,1.450821850448846817e-02
1.174587249755859375e+00,1.417176146060228348e-02
1.178589105606079102e+00,1.384201645851135254e-02
1.182591199874877930e+00,1.351884566247463226e-02
1.186593294143676758e+00,1.320215594023466110e-02
1.190595149993896484e+00,1.289187557995319366e-02
1.194597244262695312e+00,1.258786022663116455e-02
1.198599100112915039e+00,1.229004841297864914e-02
1.202601194381713867e+00,1.199830509722232819e-02
1.206603288650512695e+00,1.171254552900791168e-02
1.210605144500732422e+00,1.143269520252943039e-02
1.214607238769531250e+00,1.115862093865871429e-02
1.218609094619750977e+00,1.089026127010583878e-02
1.222611188888549805e+00,1.062748767435550690e-02
1.226613283157348633e+00,1.037022750824689865e-02
1.230615139007568359e+00,1.011839788407087326e-02
1.234617233276367188e+00,9.871876798570156097e-03
1.238619327545166016e+00,9.630592539906501770e-03
1.242621183395385742e+00,9.394464083015918732e-03
1.246623277664184570e+00,9.163379669189453125e-03
1.250625133514404297e+00,8.937278762459754944e-03
1.254627227783203125e+00,8.716042153537273407e-03
1.258629322052001953e+00,8.499603718519210815e-03
1.262631177902221680e+00,8.287890814244747162e-03
1.266633272171020508e+00,8.080788888037204742e-03
1.270635128021240234e+00,7.878243923187255859e-03
1.274637222290039062e+00,7.680150214582681656e-03
1.278639316558837891e+00,7.486437447369098663e-03
1.282641172409057617e+00,7.297035772353410721e-03
1.286643266677856445e+00,7.111846935003995895e-03
1.290645122528076172e+00,6.930811796337366104e-03
1.294647216796875000e+00,6.753833964467048645e-03
1.298649311065673828e+00,6.580849178135395050e-03
1.302651166915893555e+00,6.411793176084756851e-03
1.306653261184692383e+00,6.246567238122224808e-03
1.310655117034912109e+00,6.085123401135206223e-03
1.314657211303710938e+00,5.927366204559803009e-03
1.318659305572509766e+00,5.773236509412527084e-03
1.322661161422729492e+00,5.622674711048603058e-03
1.326663255691528320e+00,5.475592799484729767e-03
1.330665349960327148e+00,5.331928841769695282e-03
1.334667205810546875e+00,5.191628355532884598e-03
1.338669300079345703e+00,5.054606590420007706e-03
1.342671155929565430e+00,4.920815117657184601e-03
1.346673250198364258e+00,4.790173843502998352e-03
1.350675344467163086e+00,4.662627819925546646e-03
1.354677200317382812e+00,4.538120701909065247e-03
1.358679294586181641e+00,4.416579846292734146e-03
1.362681150436401367e+00,4.297952167689800262e-03
1.366683244705200195e+00,4.182173870503902435e-03
1.370685338973999023e+00,4.069186747074127197e-03
1.374687194824218750e+00,3.958941902965307236e-03
1.378689289093017578e+00,3.851368092000484467e-03
1.382691144943237305e+00,3.746424568817019463e-03
1.386693239212036133e+00,3.644041717052459717e-03
1.390695333480834961e+00,3.544174134731292725e-03
1.394697189331054688e+00,3.446771297603845596e-03
1.398699283599853516e+00,3.351773368194699287e-03
1.402701377868652344e+00,3.259132616221904755e-03
1.406703233718872070e+00,3.168802941218018532e-03
1.410705327987670898e+00,3.080725669860839844e-03
1.414707183837890625e+00,2.994860755279660225e-03
1.418709278106689453e+00,2.911150455474853516e-03
1.422711372375488281e+00,2.829554490745067596e-03
1.426713228225708008e+00,2.750032115727663040e-03
1.430715322494506836e+00,2.672522794455289841e-03
1.434717178344726562e+00,2.596996026113629341e-03
1.438719272613525391e+00,2.523396629840135574e-03
1.442721366882324219e+00,2.451687119901180267e-03
1.446723222732543945e+00,2.381828846409916878e-03
1.450725317001342773e+00,2.313771052286028862e-03
1.454727172851562500e+00,2.247482305392622948e-03
1.458729267120361328e+00,2.182915108278393745e-03
1.462731361389160156e+00,2.120031742379069328e-03
1.466733217239379883e+00,2.058798912912607193e-03
1.470735311508178711e+00,1.999171450734138489e-03
1.474737167358398438e+00,1.941118505783379078e-03
1.478739261627197266e+00,1.884597470052540302e-03
1.482741355895996094e+00,1.829575630836188793e-03
1.486743211746215820e+00,1.776020624674856663e-03
1.490745306015014648e+00,1.723892637528479099e-03
1.494747400283813477e+00,1.673159888014197350e-03
1.498749256134033203e+00,1.623793621547520161e-03
1.502751350402832031e+00,1.575754838995635509e-03
1.506753206253051758e+00,1.529018511064350605e-03
1.510755300521850586e+00,1.483545755036175251e-03
1.514757394790649414e+00,1.439310144633054733e-03
1.518759250640869141e+00,1.396284438669681549e-03
1.522761344909667969e+00,1.354433712549507618e-03
1.526763200759887695e+00,1.313734683208167553e-03
1.530765295028686523e+00,1.274154172278940678e-03
1.534767389297485352e+00,1.235667732544243336e-03
1.538769245147705078e+00,1.198250101879239082e-03
1.542771339416503906e+00,1.161869498901069164e-03
1.546773195266723633e+00,1.126505667343735695e-03
1.550775289535522461e+00,1.092129503376781940e-03
1.554777383804321289e+00,1.058716443367302418e-03
1.558779239654541016e+00,1.026246114633977413e-03
1.562781333923339844e+00,9.946894133463501930e-04
1.566783428192138672e+00,9.640262578614056110e-04
1.570785284042358398e+00,9.342353441752493382e-04
1.574787378311157227e+00,9.052914101630449295e-04
1.578789234161376953e+00,8.771746070124208927e-04
1.582791328430175781e+00,8.498622337356209755e-04
1.586793422698974609e+00,8.233339758589863777e-04
1.590795278549194336e+00,7.975713815540075302e-04
1.594797372817993164e+00,7.725515752099454403e-04
1.598799228668212891e+00,7.482582004740834236e-04
1.602801322937011719e+00,7.246696040965616703e-04
1.606803417205810547e+00,7.017684401944279671e-04
1.610805273056030273e+00,6.795377121306955814e-04
1.614807367324829102e+00,6.579571636393666267e-04
1.618809223175048828e+00,6.370124756358563900e-04
1.622811317443847656e+00,6.166839157231152058e-04
1.626813411712646484e+00,5.969564663246273994e-04
1.630815267562866211e+00,5.778146442025899887e-04
1.634817361831665039e+00,5.592413363046944141e-04
1.638819217681884766e+00,5.412225145846605301e-04
1.642821311950683594e+00,5.237411824055016041e-04
1.646823406219482422e+00,5.067842430435121059e-04
1.650825262069702148e+00,4.903381923213601112e-04
1.654827356338500977e+00,4.743866447824984789e-04
1.658829450607299805e+00,4.589177842717617750e-04
1.662831306457519531e+00,4.439185722731053829e-04
1.666833400726318359e+00,4.293744859751313925e-04
1.670835256576538086e+00,4.152750188950449228e-04
1.674837350845336914e+00,4.016051825601607561e-04
1.678839445114135742e+00,3.883547906298190355e-04
1.682841300964355469e+00,3.755122597794979811e-04
1.686843395233154297e+00,3.630650462582707405e-04
1.690845251083374023e+00,3.510032256599515676e-04
1.694847345352172852e+00,3.393145743757486343e-04
1.698849439620971680e+00,3.279892553109675646e-04
1.702851295471191406e+00,3.170174895785748959e-04
1.706853389739990234e+00,3.063880431000143290e-04
1.710855245590209961e+00,2.960922429338097572e-04
1.714857339859008789e+00,2.861194661818444729e-04
1.718859434127807617e+00,2.764609816949814558e-04
1.722861289978027344e+00,2.671082329470664263e-04
1.726863384246826172e+00,2.580514992587268353e-04
1.730865240097045898e+00,2.492829516995698214e-04
1.734867334365844727e+00,2.407934371149167418e-04
1.738869428634643555e+00,2.325753739569336176e-04
1.742871284484863281e+00,2.246210788143798709e-04
1.746873378753662109e+00,2.169222279917448759e-04
1.750875473022460938e+00,2.094715455314144492e-04
1.754877328872680664e+00,2.022623521042987704e-04
1.758879423141479492e+00,1.952866732608526945e-04
1.762881278991699219e+00,1.885384117485955358e-04
1.766883373260498047e+00,1.820100442273542285e-04
1.770885467529296875e+00,1.756956626195460558e-04
1.774887323379516602e+00,1.695892278803512454e-04
1.778889417648315430e+00,1.636837696423754096e-04
1.782891273498535156e+00,1.579741656314581633e-04
1.786893367767333984e+00,1.524540857644751668e-04
1.790895462036132812e+00,1.471180148655548692e-04
1.794897317886352539e+00,1.419610780430957675e-04
1.798899412155151367e+00,1.369773526675999165e-04
1.802901268005371094e+00,1.321622548857703805e-04
1.806903362274169922e+00,1.275102695217356086e-04
1.810905456542968750e+00,1.230171183124184608e-04
1.814907312393188477e+00,1.186782828881405294e-04
1.818909406661987305e+00,1.144889029092155397e-04
1.822911262512207031e+00,1.104451148421503603e-04
1.826913356781005859e+00,1.065423712134361267e-04
1.830915451049804688e+00,1.027768885251134634e-04
1.834917306900024414e+00,9.914503607433289289e-05
1.838919401168823242e+00,9.564277570461854339e-05
1.842921495437622070e+00,9.226666588801890612e-05
1.846923351287841797e+00,8.901367255020886660e-05
1.850925445556640625e+00,8.588016498833894730e-05
1.854927301406860352e+00,8.286338561447337270e-05
1.858929395675659180e+00,7.996016211109235883e-05
1.862931489944458008e+00,7.716769323451444507e-05
1.866933345794677734e+00,7.448375254170969129e-05
1.870935440063476562e+00,7.190542237367480993e-05
1.874937295913696289e+00,6.943070184206590056e-05
1.878939390182495117e+00,6.705728446831926703e-05
1.882941484451293945e+00,6.478317664004862309e-05
1.886943340301513672e+00,6.260672671487554908e-05
1.890945434570312500e+00,6.052613753126934171e-05
1.894947290420532227e+00,5.854001210536807775e-05
1.898949384689331055e+00,5.664696800522506237e-05
1.902951478958129883e+00,5.484588473336771131e-05
1.906953334808349609e+00,5.313600559020414948e-05
1.910955429077148438e+00,5.151633013156242669e-05
1.914957523345947266e+00,4.998645817977376282e-05
1.918959379196166992e+00,4.854617145610973239e-05
1.922961473464965820e+00,4.719516437035053968e-05
1.926963329315185547e+00,4.593363701133057475e-05
1.930965423583984375e+00,4.476190224522724748e-05
1.934967517852783203e+00,4.368051304481923580e-05
1.938969373703002930e+00,4.269043711246922612e-05
1.942971467971801758e+00,4.179265306447632611e-05
1.946973323822021484e+00,4.098861973034217954e-05
1.950975418090820312e+00,4.027995964861474931e-05
1.954977512359619141e+00,3.966865187976509333e-05
1.958979368209838867e+00,3.915710112778469920e-05
1.962981462478637695e+00,3.874787216773256660e-05
1.966983318328857422e+00,3.844404272967949510e-05
1.970985412597656250e+00,3.824889427050948143e-05
1.974987506866455078e+00,3.816630123765207827e-05
1.978989362716674805e+00,3.820042547886259854e-05
1.982991456985473633e+00,3.835596726275980473e-05
1.986993312835693359e+00,3.863794336211867630e-05
1.990995407104492188e+00,3.905210178345441818e-05
1.994997501373291016e+00,3.960448157158680260e-05
1.998999357223510742e+00,4.030173295177519321e-05
2.003001451492309570e+00,4.115123010706156492e-05
2.007003307342529297e+00,4.216073284624144435e-05
2.011005401611328125e+00,4.333893593866378069e-05
2.015007495880126953e+00,4.469496343517675996e-05
2.019009590148925781e+00,4.623880522558465600e-05
2.023011445999145508e+00,4.798106965608894825e-05
2.027013301849365234e+00,4.993333277525380254e-05
2.031015396118164062e+00,5.210817471379414201e-05
2.035017490386962891e+00,5.451875767903402448e-05
2.039019584655761719e+00,5.717938256566412747e-05
2.043021440505981445e+00,6.010513607179746032e-05
2.047023296356201172e+00,6.331246549962088466e-05
2.051025390625000000e+00,6.681912782369181514e-05
2.055027484893798828e+00,7.064352394081652164e-05
2.059029579162597656e+00,7.480564818251878023e-05
2.063031435012817383e+00,7.932644803076982498e-05
2.067033290863037109e+00,8.422878454439342022e-05
2.071035385131835938e+00,8.953713404480367899e-05
2.075037479400634766e+00,9.527686779620125890e-05
2.079039573669433594e+00,1.014753070194274187e-04
2.083041429519653320e+00,1.081610098481178284e-04
2.087043285369873047e+00,1.153654156951233745e-04
2.091045379638671875e+00,1.231213973369449377e-04
2.095047473907470703e+00,1.314634573645889759e-04
2.099049568176269531e+00,1.404285721946507692e-04
2.103051424026489258e+00,1.500551879871636629e-04
2.107053518295288086e+00,1.603855926077812910e-04
2.111055374145507812e+00,1.714628888294100761e-04
2.115057468414306641e+00,1.833343558246269822e-04
2.119059562683105469e+00,1.960486551979556680e-04
2.123061418533325195e+00,2.096569223795086145e-04
2.127063512802124023e+00,2.242157206637784839e-04
2.131065368652343750e+00,2.397810167167335749e-04
2.135067462921142578e+00,2.564161550253629684e-04
2.139069557189941406e+00,2.741846255958080292e-04
2.143071413040161133e+00,2.931536000687628984e-04
2.147073507308959961e+00,3.133972350042313337e-04
2.151075363159179688e+00,3.349888429511338472e-04
2.155077457427978516e+00,3.580106422305107117e-04
2.159079551696777344e+00,3.825458406936377287e-04
2.163081645965576172e+00,4.086822445970028639e-04
2.167083501815795898e+00,4.365117347333580256e-04
2.171085357666015625e+00,4.661336715798825026e-04
2.175087451934814453e+00,4.976522759534418583e-04
2.179089546203613281e+00,5.311744753271341324e-04
2.183091640472412109e+00,5.668134544976055622e-04
2.187093496322631836e+00,6.046862690709531307e-04
2.191095352172851562e+00,6.449194625020027161e-04
2.195097446441650391e+00,6.876470288261771202e-04
2.199099540710449219e+00,7.330037769861519337e-04
2.203101634979248047e+00,7.811337127350270748e-04
2.207103490829467773e+00,8.321847999468445778e-04
2.211105346679687500e+00,8.863169932737946510e-04
2.215107440948486328e+00,9.436990949325263500e-04
2.219109535217285156e+00,1.004500431008636951e-03
2.223111629486083984e+00,1.068901503458619118e-03
2.227113485336303711e+00,1.137087005190551281e-03
2.231115341186523438e+00,1.209256937727332115e-03
2.235117435455322266e+00,1.285622129216790199e-03
2.239119529724121094e+00,1.366392825730144978e-03
2.243121623992919922e+00,1.451791613362729549e-03
2.247123479843139648e+00,1.542046898975968361e-03
2.251125335693359375e+00,1.637406996451318264e-03
2.255127429962158203e+00,1.738129532895982265e-03
2.259129524230957031e+00,1.844473648816347122e-03
2.263131618499755859e+00,1.956711290404200554e-03
2.267133474349975586e+00,2.075121505185961723e-03
2.271135568618774414e+00,2.200014423578977585e-03
2.275137424468994141e+00,2.331682946532964706e-03
2.279139518737792969e+00,2.470459323376417160e-03
2.283141613006591797e+00,2.616668818518519402e-03
2.287143468856811523e+00,2.770648105069994926e-03
2.291145563125610352e+00,2.932767383754253387e-03
2.295147418975830078e+00,3.103378228843212128e-03
2.299149513244628906e+00,3.282884135842323303e-03
2.303151607513427734e+00,3.471669275313615799e-03
2.307153463363647461e+00,3.670131321996450424e-03
2.311155557632446289e+00,3.878716845065355301e-03
2.315157413482666016e+00,4.097839817404747009e-03
2.319159507751464844e+00,4.327976610511541367e-03
2.323161602020263672e+00,4.569580778479576111e-03
2.327163696289062500e+00,4.823132883757352829e-03
2.331165552139282227e+00,5.089114885777235031e-03
2.335167407989501953e+00,5.368048325181007385e-03
2.339169502258300781e+00,5.660483147948980331e-03
2.343171596527099609e+00,5.966944620013237000e-03
2.347173690795898438e+00,6.287985481321811676e-03
2.351175546646118164e+00,6.624162197113037109e-03
2.355177402496337891e+00,6.976081524044275284e-03
2.359179496765136719e+00,7.344371639192104340e-03
2.363181591033935547e+00,7.729632779955863953e-03
2.367183685302734375e+00,8.132504299283027649e-03
2.371185541152954102e+00,8.553610183298587799e-03
2.375187397003173828e+00,8.993642404675483704e-03
2.379189491271972656e+00,9.453313425183296204e-03
2.383191585540771484e+00,9.933300316333770752e-03
2.387193679809570312e+00,1.043432112783193588e-02
2.391195535659790039e+00,1.095707062631845474e-02
2.395197391510009766e+00,1.150232832878828049e-02
2.399199485778808594e+00,1.207089144736528397e-02
2.403201580047607422e+00,1.266349852085113525e-02
2.407203674316406250e+00,1.328094955533742905e-02
2.411205530166625977e+00,1.392400916665792465e-02
2.415207386016845703e+00,1.459353696554899216e-02
2.419209480285644531e+00,1.529040280729532242e-02
2.423211574554443359e+00,1.601541228592395782e-02
2.427213668823242188e+00,1.676942966878414154e-02
2.431215524673461914e+00,1.755327545106410980e-02
2.435217380523681641e+00,1.836787536740303040e-02
2.439219474792480469e+00,1.921418122947216034e-02
2.443221569061279297e+00,2.009304426610469818e-02
2.447223663330078125e+00,2.100537531077861786e-02
2.451225519180297852e+00,2.195204794406890869e-02
2.455227613449096680e+00,2.293409407138824463e-02
2.459229469299316406e+00,2.395233698189258575e-02
2.463231563568115234e+00,2.500784210860729218e-02
2.467233657836914062e+00,2.610150724649429321e-02
2.471235513687133789e+00,2.723419480025768280e-02
2.475237607955932617e+00,2.840701676905155182e-02
2.479239463806152344e+00,2.962078899145126343e-02
2.483241558074951172e+00,3.087659366428852081e-02
2.487243652343750000e+00,3.217534348368644714e-02
2.491245746612548828e+00,3.351797536015510559e-02
2.495247602462768555e+00,3.490538150072097778e-02
2.499249458312988281e+00,3.633856028318405151e-02
2.503251552581787109e+00,3.781856223940849304e-02
2.507253646850585938e+00,3.934624046087265015e-02
2.511255741119384766e+00,4.092251881957054138e-02
2.515257596969604492e+00,4.254821687936782837e-02
2.519259452819824219e+00,4.422433674335479736e-02
2.523261547088623047e+00,4.595185816287994385e-02
2.527263641357421875e+00,4.773157462477684021e-02
2.531265735626220703e+00,4.956433176994323730e-02
2.535267591476440430e+00,5.145086720585823059e-02
2.539269447326660156e+00,5.339210480451583862e-02
2.543271541595458984e+00,5.538896843791007996e-02
2.547273635864257812e+00,5.744211375713348389e-02
2.551275730133056641e+00,5.955226719379425049e-02
2.555277585983276367e+00,6.172004342079162598e-02
2.559279441833496094e+00,6.394625455141067505e-02
2.563281536102294922e+00,6.623167544603347778e-02
2.567283630371093750e+00,6.857680529356002808e-02
2.571285724639892578e+00,7.098223268985748291e-02
2.575287580490112305e+00,7.344835251569747925e-02
2.579289436340332031e+00,7.597582787275314331e-02
2.583291530609130859e+00,7.856524735689163208e-02
2.587293624877929688e+00,8.121690154075622559e-02
2.591295719146728516e+00,8.393116295337677002e-02
2.595297574996948242e+00,8.670818060636520386e-02
2.599299430847167969e+00,8.954839408397674561e-02
2.603301525115966797e+00,9.245222061872482300e-02
2.607303619384765625e+00,9.541961550712585449e-02
2.611305713653564453e+00,9.845072776079177856e-02
2.615307569503784180e+00,1.015454009175300598e-01
2.619309663772583008e+00,1.047040000557899475e-01
2.623311519622802734e+00,1.079260855913162231e-01
2.627313613891601562e+00,1.112118810415267944e-01
2.631315708160400391e+00,1.145610138773918152e-01
2.635317564010620117e+00,1.179730072617530823e-01
2.639319658279418945e+00,1.214479207992553711e-01
2.643321514129638672e+00,1.249849274754524231e-01
2.647323608398437500e+00,1.285839825868606567e-01
2.651325702667236328e+00,1.322442889213562012e-01
2.655327558517456055e+00,1.359650194644927979e-01
2.659329652786254883e+00,1.397459059953689575e-01
2.663331508636474609e+00,1.435856670141220093e-01
2.667333602905273438e+00,1.474839299917221069e-01
2.671335697174072266e+00,1.514395326375961304e-01
2.675337791442871094e+00,1.554514020681381226e-01
2.679339647293090820e+00,1.595181673765182495e-01
2.683341503143310547e+00,1.636389642953872681e-01
2.687343597412109375e+00,1.678126603364944458e-01
2.691345691680908203e+00,1.720377057790756226e-01
2.695347785949707031e+00,1.763126403093338013e-01
2.699349641799926758e+00,1.806356757879257202e-01
2.703351497650146484e+00,1.850054413080215454e-01
2.707353591918945312e+00,1.894204765558242798e-01
2.711355686187744141e+00,1.938787847757339478e-01
2.715357780456542969e+00,1.983784586191177368e-01
2.719359636306762695e+00,2.029172629117965698e-01
2.723361492156982422e+00,2.074934691190719604e-01
2.727363586425781250e+00,2.121052145957946777e-01
2.731365680694580078e+00,2.167499959468841553e-01
2.735367774963378906e+00,2.214255332946777344e-01
2.739369630813598633e+00,2.261292338371276855e-01
2.743371486663818359e+00,2.308588773012161255e-01
2.747373580932617188e+00,2.356122583150863647e-01
2.751375675201416016e+00,2.403864860534667969e-01
2.755377769470214844e+00,2.451789081096649170e-01
2.759379625320434570e+00,2.499864995479583740e-01
2.763381481170654297e+00,2.548067271709442139e-01
2.767383575439453125e+00,2.596369981765747070e-01
2.771385669708251953e+00,2.644741237163543701e-01
2.775387763977050781e+00,2.693150639533996582e-01
2.779389619827270508e+00,2.741565108299255371e-01
2.783391714096069336e+00,2.789958715438842773e-01
2.787393569946289062e+00,2.838294506072998047e-01
2.791395664215087891e+00,2.886545956134796143e-01
2.795397758483886719e+00,2.934677600860595703e-01
2.799399614334106445e+00,2.982653081417083740e-01
2.803401708602905273e+00,3.030444979667663574e-01
2.807403564453125000e+00,3.078013658523559570e-01
2.811405658721923828e+00,3.125330507755279541e-01
2.815407752990722656e+00,3.172358572483062744e-01
2.819409608840942383e+00,3.219060003757476807e-01
2.823411703109741211e+00,3.265405893325805664e-01
2.827413558959960938e+00,3.311355113983154297e-01
2.831415653228759766e+00,3.356878459453582764e-01
2.835417747497558594e+00,3.401937782764434814e-01
2.839419841766357422e+00,3.446497321128845215e-01
2.843421697616577148e+00,3.490519821643829346e-01
2.847423553466796875e+00,3.533972501754760742e-01
2.851425647735595703e+00,3.576822876930236816e-01
2.855427742004394531e+00,3.619033098220825195e-01
2.859429836273193359e+00,3.660569190979003906e-01
2.863431692123413086e+00,3.701393306255340576e-01
2.867433547973632812e+00,3.741474151611328125e-01
2.871435642242431641e+00,3.780780136585235596e-01
2.875437736511230469e+00,3.819275498390197754e-01
2.879439830780029297e+00,3.856927156448364258e-01
2.883441686630249023e+00,3.893700242042541504e-01
2.887443542480468750e+00,3.929565250873565674e-01
2.891445636749267578e+00,3.964492380619049072e-01
2.895447731018066406e+00,3.998449146747589111e-01
2.899449825286865234e+00,4.031404852867126465e-01
2.903451681137084961e+00,4.063328802585601807e-01
2.907453536987304688e+00,4.094193875789642334e-01
2.911455631256103516e+00,4.123974144458770752e-01
2.915457725524902344e+00,4.152640104293823242e-01
2.919459819793701172e+00,4.180166721343994141e-01
2.923461675643920898e+00,4.206526279449462891e-01
2.927463531494140625e+00,4.231696128845214844e-01
2.931465625762939453e+00,4.255655109882354736e-01
2.935467720031738281e+00,4.278378784656524658e-01
2.939469814300537109e+00,4.299846291542053223e-01
2.943471670150756836e+00,4.320036172866821289e-01
2.947473526000976562e+00,4.338931143283843994e-01
2.951475620269775391e+00,4.356513917446136475e-01
2.955477714538574219e+00,4.372766911983489990e-01
2.959479808807373047e+00,4.387674927711486816e-01
2.963481664657592773e+00,4.401222765445709229e-01
2.967483758926391602e+00,4.413399398326873779e-01
2.971485614776611328e+00,4.424192011356353760e-01
2.975487709045410156e+00,4.433590769767761230e-01
2.979489803314208984e+00,4.441586434841156006e-01
2.983491659164428711e+00,4.448171257972717285e-01
2.987493753433227539e+00,4.453339576721191406e-01
2.991495609283447266e+00,4.457085430622100830e-01
2.995497703552246094e+00,4.459406137466430664e-01
2.999499797821044922e+00,4.460299015045166016e-01
3.003501653671264648e+00,4.459763467311859131e-01
3.007503747940063477e+00,4.457799494266510010e-01
3.011505603790283203e+00,4.454409480094909668e-01
3.015507698059082031e+00,4.449596405029296875e-01
3.019509792327880859e+00,4.443365037441253662e-01
3.023511648178100586e+00,4.435721933841705322e-01
3.027513742446899414e+00,4.426672756671905518e-01
3.031515598297119141e+00,4.416228234767913818e-01
3.035517692565917969e+00,4.404396712779998779e-01
3.039519786834716797e+00,4.391189813613891602e-01
3.043521642684936523e+00,4.376621246337890625e-01
3.047523736953735352e+00,4.360702633857727051e-01
3.051525592803955078e+00,4.343452155590057373e-01
3.055527687072753906e+00,4.324882924556732178e-01
3.059529781341552734e+00,4.305013716220855713e-01
3.063531875610351562e+00,4.283863604068756104e-01
3.067533731460571289e+00,4.261453449726104736e-01
3.071535587310791016e+00,4.237802624702453613e-01
3.075537681579589844e+00,4.212932288646697998e-01
3.079539775848388672e+00,4.186866581439971924e-01
3.083541870117187500e+00,4.159629046916961670e-01
3.087543725967407227e+00,4.131246805191040039e-01
3.091545820236206055e+00,4.101742804050445557e-01
3.095547676086425781e+00,4.071146845817565918e-01
3.099549770355224609e+00,4.039483368396759033e-01
3.103551864624023438e+00,4.006781876087188721e-01
3.107553720474243164e+00,3.973074853420257568e-01
3.111555814743041992e+00,3.938387334346771240e-01
3.115557670593261719e+00,3.902754485607147217e-01
3.119559764862060547e+00,3.866203129291534424e-01
3.123561859130859375e+00,3.828767836093902588e-01
3.127563714981079102e+00,3.790482580661773682e-01
3.131565809249877930e+00,3.751375973224639893e-01
3.135567665100097656e+00,3.711486160755157471e-01
3.139569759368896484e+00,3.670842349529266357e-01
3.143571853637695312e+00,3.629480600357055664e-01
3.147573709487915039e+00,3.587437868118286133e-01
3.151575803756713867e+00,3.544744551181793213e-01
3.155577659606933594e+00,3.501439690589904785e-01
3.159579753875732422e+00,3.457553684711456299e-01
3.163581848144531250e+00,3.413124382495880127e-01
3.167583703994750977e+00,3.368189334869384766e-01
3.171585798263549805e+00,3.322778940200805664e-01
3.175587654113769531e+00,3.276933431625366211e-01
3.179589748382568359e+00,3.230682909488677979e-01
3.183591842651367188e+00,3.184064924716949463e-01
3.187593698501586914e+00,3.137117624282836914e-01
3.191595792770385742e+00,3.089869320392608643e-01
3.195597648620605469e+00,3.042361438274383545e-01
3.199599742889404297e+00,2.994621098041534424e-01
3.203601837158203125e+00,2.946686148643493652e-01
3.207603693008422852e+00,2.898592948913574219e-01
3.211605787277221680e+00,2.850368320941925049e-01
3.215607643127441406e+00,2.802051007747650146e-01
3.219609737396240234e+00,2.753668427467346191e-01
3.223611831665039062e+00,2.705253958702087402e-01
3.227613925933837891e+00,2.656839787960052490e-01
3.231615781784057617e+00,2.608458697795867920e-01
3.235617637634277344e+00,2.560139000415802002e-01
3.239619731903076172e+00,2.511906921863555908e-01
3.243621826171875000e+00,2.463793903589248657e-01
3.247623920440673828e+00,2.415828406810760498e-01
3.251625776290893555e+00,2.368040978908538818e-01
3.255627870559692383e+00,2.320452630519866943e-01
3.259629726409912109e+00,2.273095250129699707e-01
3.263631820678710938e+00,2.225988209247589111e-01
3.267633914947509766e+00,2.179159224033355713e-01
3.271635770797729492e+00,2.132635116577148438e-01
3.275637865066528320e+00,2.086433321237564087e-01
3.279639720916748047e+00,2.040581107139587402e-01
3.283641815185546875e+00,1.995094716548919678e-01
3.287643909454345703e+00,1.949997544288635254e-01
3.291645765304565430e+00,1.905312091112136841e-01
3.295647859573364258e+00,1.861051768064498901e-01
3.299649715423583984e+00,1.817239969968795776e-01
3.303651809692382812e+00,1.773888617753982544e-01
3.307653903961181641e+00,1.731016933917999268e-01
3.311655759811401367e+00,1.688642948865890503e-01
3.315657854080200195e+00,1.646776199340820312e-01
3.319659709930419922e+00,1.605435460805892944e-01
3.323661804199218750e+00,1.564628928899765015e-01
3.327663898468017578e+00,1.524371206760406494e-01
3.331665754318237305e+00,1.484676152467727661e-01
3.335667848587036133e+00,1.445549130439758301e-01
3.339669704437255859e+00,1.407004892826080322e-01
3.343671798706054688e+00,1.369047611951828003e-01
3.347673892974853516e+00,1.331687569618225098e-01
3.351675748825073242e+00,1.294934451580047607e-01
3.355677843093872070e+00,1.258790045976638794e-01
3.359679698944091797e+00,1.223264932632446289e-01
3.363681793212890625e+00,1.188359633088111877e-01
3.367683887481689453e+00,1.154080480337142944e-01
3.371685743331909180e+00,1.120433211326599121e-01
3.375687837600708008e+00,1.087416559457778931e-01
3.379689693450927734e+00,1.055036783218383789e-01
3.383691787719726562e+00,1.023291572928428650e-01
3.387693881988525391e+00,9.921836107969284058e-02
3.391695976257324219e+00,9.617131203413009644e-02
3.395697832107543945e+00,9.318818151950836182e-02
3.399699687957763672e+00,9.026864916086196899e-02
3.403701782226562500e+00,8.741240203380584717e-02
3.407703876495361328e+00,8.461944013833999634e-02
3.411705970764160156e+00,8.188948035240173340e-02
3.415707826614379883e+00,7.922235131263732910e-02
3.419709920883178711e+00,7.661741226911544800e-02
3.423711776733398438e+00,7.407454401254653931e-02
3.427713871002197266e+00,7.159297168254852295e-02
3.431715965270996094e+00,6.917239725589752197e-02
3.435717821121215820e+00,6.681238114833831787e-02
3.439719915390014648e+00,6.451208144426345825e-02
3.443721771240234375e+00,6.227116659283638000e-02
3.447723865509033203e+00,6.008870154619216919e-02
3.451725959777832031e+00,5.796417966485023499e-02
3.455727815628051758e+00,5.589697510004043579e-02
3.459729909896850586e+00,5.388610437512397766e-02
3.463731765747070312e+00,5.193106085062026978e-02
3.467733860015869141e+00,5.003080144524574280e-02
3.471735954284667969e+00,4.818465188145637512e-02
3.475737810134887695e+00,4.639185220003128052e-02
3.479739904403686523e+00,4.465136677026748657e-02
3.483741760253906250e+00,4.296249523758888245e-02
3.487743854522705078e+00,4.132418707013130188e-02
3.491745948791503906e+00,3.973561525344848633e-02
3.495747804641723633e+00,3.819596022367477417e-02
3.499749898910522461e+00,3.670412302017211914e-02
3.503751754760742188e+00,3.525933250784873962e-02
3.507753849029541016e+00,3.386049717664718628e-02
3.511755943298339844e+00,3.250673040747642517e-02
3.515757799148559570e+00,3.119717165827751160e-02
3.519759893417358398e+00,2.993071638047695160e-02
3.523761749267578125e+00,2.870653383433818817e-02
3.527763843536376953e+00,2.752354182302951813e-02
3.531765937805175781e+00,2.638084813952445984e-02
3.535767793655395508e+00,2.527756616473197937e-02
3.539769887924194336e+00,2.421260066330432892e-02
3.543771743774414062e+00,2.318513952195644379e-02
3.547773838043212891e+00,2.219410054385662079e-02
3.551775932312011719e+00,2.123862877488136292e-02
3.555777788162231445e+00,2.031783759593963623e-02
3.559779882431030273e+00,1.943068206310272217e-02
3.563781976699829102e+00,1.857631467282772064e-02
3.567783832550048828e+00,1.775387115776538849e-02
3.571785926818847656e+00,1.696236617863178253e-02
3.575787782669067383e+00,1.620099693536758423e-02
3.579789876937866211e+00,1.546880695968866348e-02
3.583791971206665039e+00,1.476497482508420944e-02
3.587793827056884766e+00,1.408869773149490356e-02
3.591795921325683594e+00,1.343904901295900345e-02
3.595798015594482422e+00,1.281524915248155594e-02
3.599799871444702148e+00,1.221652422100305557e-02
3.603801965713500977e+00,1.164201181381940842e-02
3.607803821563720703e+00,1.109099853783845901e-02
3.611805915832519531e+00,1.056264620274305344e-02
3.615808010101318359e+00,1.005624048411846161e-02
3.619809865951538086e+00,9.571078233420848846e-03
3.623811960220336914e+00,9.106378071010112762e-03
3.627813816070556641e+00,8.661489002406597137e-03
3.631815910339355469e+00,8.235671557486057281e-03
3.635818004608154297e+00,7.828282192349433899e-03
3.639819860458374023e+00,7.438682485371828079e-03
3.643821954727172852e+00,7.066192105412483215e-03
3.647823810577392578e+00,6.710219662636518478e-03
3.651825904846191406e+00,6.370119750499725342e-03
3.655827999114990234e+00,6.045322865247726440e-03
3.659829854965209961e+00,5.735265091061592102e-03
3.663831949234008789e+00,5.439353641122579575e-03
3.667833805084228516e+00,5.157071631401777267e-03
3.671835899353027344e+00,4.887856543064117432e-03
3.675837993621826172e+00,4.631212446838617325e-03
3.679839849472045898e+00,4.386651795357465744e-03
3.683841943740844727e+00,4.153663758188486099e-03
3.687843799591064453e+00,3.931801766157150269e-03
3.691845893859863281e+00,3.720585023984313011e-03
3.695847988128662109e+00,3.519590711221098900e-03
3.699849843978881836e+00,3.328395541757345200e-03
3.703851938247680664e+00,3.146570641547441483e-03
3.707853794097900391e+00,2.973735565319657326e-03
3.711855888366699219e+00,2.809484256431460381e-03
3.715857982635498047e+00,2.653453499078750610e-03
3.719859838485717773e+00,2.505294745787978172e-03
3.723861932754516602e+00,2.364644315093755722e-03
3.727863788604736328e+00,2.231182297691702843e-03
3.731865882873535156e+00,2.104571787640452385e-03
3.735867977142333984e+00,1.984508475288748741e-03
3.739869832992553711e+00,1.870703650638461113e-03
3.743871927261352539e+00,1.762854051776230335e-03
3.747874021530151367e+00,1.660689827986061573e-03
3.751875877380371094e+00,1.563950558193027973e-03
3.755877971649169922e+00,1.472369767725467682e-03
3.759879827499389648e+00,1.385712879709899426e-03
3.763881921768188477e+00,1.303734141401946545e-03
3.767884016036987305e+00,1.226212130859494209e-03
3.771885871887207031e+00,1.152934739366173744e-03
3.775887966156005859e+00,1.083684852346777916e-03
3.779890060424804688e+00,1.018268405459821224e-03
3.783891916275024414e+00,9.564980282448232174e-04
3.787894010543823242e+00,8.981834980659186840e-04
3.791895866394042969e+00,8.431571768596768379e-04
3.795897960662841797e+00,7.912454311735928059e-04
3.799900054931640625e+00,7.422918570227921009e-04
3.803901910781860352e+00,6.961469189263880253e-04
3.807904005050659180e+00,6.526592187583446503e-04
3.811905860900878906e+00,6.116941804066300392e-04
3.815907955169677734e+00,5.731147830374538898e-04
3.819910049438476562e+00,5.367965786717832088e-04
3.823911905288696289e+00,5.026205908507108688e-04
3.827913999557495117e+00,4.704679595306515694e-04
3.831915855407714844e+00,4.402327467687427998e-04
3.835917949676513672e+00,4.118072392884641886e-04
3.839920043945312500e+00,3.850939101539552212e-04
3.843921899795532227e+00,3.599993069656193256e-04
3.847923994064331055e+00,3.364308213349431753e-04
3.851925849914550781e+00,3.143061476293951273e-04
3.855927944183349609e+00,2.935409720521420240e-04
3.859930038452148438e+00,2.740601194091141224e-04
3.863931894302368164e+00,2.557910920586436987e-04
3.867933988571166992e+00,2.386622363701462746e-04
3.871935844421386719e+00,2.226102806162089109e-04
3.875937938690185547e+00,2.075704978778958321e-04
3.879940032958984375e+00,1.934849133249372244e-04
3.883941888809204102e+00,1.802980696083977818e-04
3.887943983078002930e+00,1.679554115980863571e-04
3.891946077346801758e+00,1.564076519571244717e-04
3.895947933197021484e+00,1.456078898627310991e-04
3.899950027465820312e+00,1.355097629129886627e-04
3.903951883316040039e+00,1.260720309801399708e-04
3.907953977584838867e+00,1.172536867670714855e-04
3.911956071853637695e+00,1.090171062969602644e-04
3.915957927703857422e+00,1.013271321426145732e-04
3.919960021972656250e+00,9.414906526217237115e-05
3.923961877822875977e+00,8.745188824832439423e-05
3.927963972091674805e+00,8.120469283312559128e-05
3.931966066360473633e+00,7.537961209891363978e-05
3.935967922210693359e+00,6.995029252720996737e-05
3.939970016479492188e+00,6.489093357231467962e-05
3.943971872329711914e+00,6.017849955242127180e-05
3.947973966598510742e+00,5.579014396062120795e-05
3.951976060867309570e+00,5.170527583686634898e-05
3.955977916717529297e+00,4.790437378687784076e-05
3.959980010986328125e+00,4.436840390553697944e-05
3.963982105255126953e+00,4.108030407223850489e-05
3.967983961105346680e+00,3.802388164331205189e-05
3.971986055374145508e+00,3.518341691233217716e-05
3.975987911224365234e+00,3.254489638493396342e-05
3.979990005493164062e+00,3.009440297319088131e-05
3.983992099761962891e+00,2.781955663522239774e-05
3.987993955612182617e+00,2.570855031081009656e-05
3.991996049880981445e+00,2.374998621235135943e-05
3.995997905731201172e+00,2.193372711190022528e-05
4.000000000000000000e+00,2.024977766268420964e-05

